Episodic Gaussian Process-Based Learning Control with Vanishing Tracking Errors

Due to the increasing complexity of technical systems, accurate first principle models can often not be obtained. Supervised machine learning can mitigate this issue by inferring models from measurement data. Gaussian process regression is particularly well suited for this purpose due to its high data-efficiency and its explicit uncertainty representation, which allows the derivation of prediction error bounds. These error bounds have been exploited to show tracking accuracy guarantees for a variety of control approaches, but their direct dependency on the training data is generally unclear. We address this issue by deriving a Bayesian prediction error bound for GP regression, which we show to decay with the growth of a novel, kernel-based measure of data density. Based on the prediction error bound, we prove time-varying tracking accuracy guarantees for learned GP models used as feedback compensation of unknown nonlinearities, and show to achieve vanishing tracking error with increasing data density. This enables us to develop an episodic approach for learning Gaussian process models, such that an arbitrary tracking accuracy can be guaranteed. The effectiveness of the derived theory is demonstrated in several simulations.

==> files/2D_var.txt <==
Xtes_1 Xtes_2 sig2 
-5.000000 -5.000000 0.5638341367 
-5.000000 -4.583333 0.5638341367 
-5.000000 -4.166667 0.5638341367 
-5.000000 -3.750000 0.5638341367 
-5.000000 -3.333333 0.5638341367 
-5.000000 -2.916667 0.5638341367 
-5.000000 -2.500000 0.5638341367 
-5.000000 -2.083333 0.5638341367 
-5.000000 -1.666667 0.5638341367 
-5.000000 -1.250000 0.5638341367 
-5.000000 -0.833333 0.5638341367 
-5.000000 -0.416667 0.5638341367 
-5.000000 0.000000 0.5638341367 
-5.000000 0.416667 0.5638341367 
-5.000000 0.833333 0.5638341367 
-5.000000 1.250000 0.5638341367 
-5.000000 1.666667 0.5638341367 
-5.000000 2.083333 0.5638341367 
-5.000000 2.500000 0.5638341367 
-5.000000 2.916667 0.5638341367 
-5.000000 3.333333 0.5638341367 
-5.000000 3.750000 0.5638341367 
-5.000000 4.166667 0.5638341367 
-5.000000 4.583333 0.5638341367 
-5.000000 5.000000 0.5638341367 
-4.583333 -5.000000 0.5638341367 
-4.583333 -4.583333 0.5638341367 
-4.583333 -4.166667 0.5638341367 
-4.583333 -3.750000 0.5638341367 
-4.583333 -3.333333 0.5638341367 
-4.583333 -2.916667 0.5638341367 
-4.583333 -2.500000 0.5638341367 
-4.583333 -2.083333 0.5638341367 
-4.583333 -1.666667 0.5638341367 
-4.583333 -1.250000 0.5638341367 
-4.583333 -0.833333 0.5638341367 
-4.583333 -0.416667 0.5638341367 
-4.583333 0.000000 0.5638341367 
-4.583333 0.416667 0.5638341367 
-4.583333 0.833333 0.5638341367 
-4.583333 1.250000 0.5638341367 
-4.583333 1.666667 0.5638341367 
-4.583333 2.083333 0.5638341367 
-4.583333 2.500000 0.5638341367 
-4.583333 2.916667 0.5638341367 
-4.583333 3.333333 0.5638341367 
-4.583333 3.750000 0.5638341367 
-4.583333 4.166667 0.5638341367 
-4.583333 4.583333 0.5638341367 
-4.583333 5.000000 0.5638341367 
-4.166667 -5.000000 0.5638341367 
-4.166667 -4.583333 0.5638341367 
-4.166667 -4.166667 0.5638341367 
-4.166667 -3.750000 0.5638341367 
-4.166667 -3.333333 0.5638341367 
-4.166667 -2.916667 0.5638341367 
-4.166667 -2.500000 0.5638341367 
-4.166667 -2.083333 0.5638341367 
-4.166667 -1.666667 0.5638341367 
-4.166667 -1.250000 0.5638341367 
-4.166667 -0.833333 0.5638341367 
-4.166667 -0.416667 0.5638341367 
-4.166667 0.000000 0.5638341367 
-4.166667 0.416667 0.5638341367 
-4.166667 0.833333 0.5638341367 
-4.166667 1.250000 0.5638341367 
-4.166667 1.666667 0.5638341367 
-4.166667 2.083333 0.5638341367 
-4.166667 2.500000 0.5638341367 
-4.166667 2.916667 0.5638341367 
-4.166667 3.333333 0.5638341367 
-4.166667 3.750000 0.5638341367 
-4.166667 4.166667 0.5638341367 
-4.166667 4.583333 0.5638341367 
-4.166667 5.000000 0.5638341367 
-3.750000 -5.000000 0.5638341367 
-3.750000 -4.583333 0.5638341367 
-3.750000 -4.166667 0.5638341367 
-3.750000 -3.750000 0.5638341367 
-3.750000 -3.333333 0.5638341367 
-3.750000 -2.916667 0.5638341367 
-3.750000 -2.500000 0.5638341367 
-3.750000 -2.083333 0.5638341367 
-3.750000 -1.666667 0.5638341367 
-3.750000 -1.250000 0.5638341367 
-3.750000 -0.833333 0.5638341367 
-3.750000 -0.416667 0.5638341367 
-3.750000 0.000000 0.5638341367 
-3.750000 0.416667 0.5638341367 
-3.750000 0.833333 0.5638341367 
-3.750000 1.250000 0.5638341367 
-3.750000 1.666667 0.5638341367 
-3.750000 2.083333 0.5638341367 
-3.750000 2.500000 0.5638341367 
-3.750000 2.916667 0.5638341367 
-3.750000 3.333333 0.5638341367 
-3.750000 3.750000 0.5638341367 
-3.750000 4.166667 0.5638341367 
-3.750000 4.583333 0.5638341367 
-3.750000 5.000000 0.5638341367 
-3.333333 -5.000000 0.5638341365 
-3.333333 -4.583333 0.5638341365 
-3.333333 -4.166667 0.5638341365 
-3.333333 -3.750000 0.5638341365 
-3.333333 -3.333333 0.5638341365 
-3.333333 -2.916667 0.5638341365 
-3.333333 -2.500000 0.5638341365 
-3.333333 -2.083333 0.5638341365 
-3.333333 -1.666667 0.5638341365 
-3.333333 -1.250000 0.5638341365 
-3.333333 -0.833333 0.5638341365 
-3.333333 -0.416667 0.5638341365 
-3.333333 0.000000 0.5638341365 
-3.333333 0.416667 0.5638341365 
-3.333333 0.833333 0.5638341365 
-3.333333 1.250000 0.5638341365 
-3.333333 1.666667 0.5638341365 
-3.333333 2.083333 0.5638341365 
-3.333333 2.500000 0.5638341365 
-3.333333 2.916667 0.5638341365 
-3.333333 3.333333 0.5638341365 
-3.333333 3.750000 0.5638341365 
-3.333333 4.166667 0.5638341365 
-3.333333 4.583333 0.5638341365 
-3.333333 5.000000 0.5638341365 
-2.916667 -5.000000 0.5638340988 
-2.916667 -4.583333 0.5638340979 
-2.916667 -4.166667 0.5638340972 
-2.916667 -3.750000 0.5638340968 
-2.916667 -3.333333 0.5638340965 
-2.916667 -2.916667 0.5638340964 
-2.916667 -2.500000 0.5638340963 
-2.916667 -2.083333 0.5638340963 
-2.916667 -1.666667 0.5638340963 
-2.916667 -1.250000 0.5638340963 
-2.916667 -0.833333 0.5638340963 
-2.916667 -0.416667 0.5638340963 
-2.916667 0.000000 0.5638340963 
-2.916667 0.416667 0.5638340963 
-2.916667 0.833333 0.5638340963 
-2.916667 1.250000 0.5638340963 
-2.916667 1.666667 0.5638340963 
-2.916667 2.083333 0.5638340963 
-2.916667 2.500000 0.5638340963 
-2.916667 2.916667 0.5638340964 
-2.916667 3.333333 0.5638340965 
-2.916667 3.750000 0.5638340968 
-2.916667 4.166667 0.5638340972 
-2.916667 4.583333 0.5638340979 
-2.916667 5.000000 0.5638340988 
-2.500000 -5.000000 0.5638307601 
-2.500000 -4.583333 0.5638306763 
-2.500000 -4.166667 0.5638306175 
-2.500000 -3.750000 0.5638305791 
-2.500000 -3.333333 0.5638305563 
-2.500000 -2.916667 0.5638305442 
-2.500000 -2.500000 0.5638305390 
-2.500000 -2.083333 0.5638305374 
-2.500000 -1.666667 0.5638305375 
-2.500000 -1.250000 0.5638305380 
-2.500000 -0.833333 0.5638305383 
-2.500000 -0.416667 0.5638305385 
-2.500000 0.000000 0.5638305386 
-2.500000 0.416667 0.5638305385 
-2.500000 0.833333 0.5638305383 
-2.500000 1.250000 0.5638305380 
-2.500000 1.666667 0.5638305375 
-2.500000 2.083333 0.5638305374 
-2.500000 2.500000 0.5638305390 
-2.500000 2.916667 0.5638305442 
-2.500000 3.333333 0.5638305563 
-2.500000 3.750000 0.5638305791 
-2.500000 4.166667 0.5638306175 
-2.500000 4.583333 0.5638306763 
-2.500000 5.000000 0.5638307601 
-2.083333 -5.000000 0.5636846613 
-2.083333 -4.583333 0.5636809827 
-2.083333 -4.166667 0.5636784055 
-2.083333 -3.750000 0.5636767272 
-2.083333 -3.333333 0.5636757304 
-2.083333 -2.916667 0.5636752077 
-2.083333 -2.500000 0.5636749816 
-2.083333 -2.083333 0.5636749159 
-2.083333 -1.666667 0.5636749189 
-2.083333 -1.250000 0.5636749389 
-2.083333 -0.833333 0.5636749541 
-2.083333 -0.416667 0.5636749610 
-2.083333 0.000000 0.5636749626 
-2.083333 0.416667 0.5636749610 
-2.083333 0.833333 0.5636749541 
-2.083333 1.250000 0.5636749389 
-2.083333 1.666667 0.5636749189 
-2.083333 2.083333 0.5636749159 
-2.083333 2.500000 0.5636749816 
-2.083333 2.916667 0.5636752077 
-2.083333 3.333333 0.5636757304 
-2.083333 3.750000 0.5636767272 
-2.083333 4.166667 0.5636784055 
-2.083333 4.583333 0.5636809827 
-2.083333 5.000000 0.5636846613 
-1.666667 -5.000000 0.5605732768 
-1.666667 -4.583333 0.5604943136 
-1.666667 -4.166667 0.5604391865 
-1.666667 -3.750000 0.5604034474 
-1.666667 -3.333333 0.5603823417 
-1.666667 -2.916667 0.5603713615 
-1.666667 -2.500000 0.5603666680 
-1.666667 -2.083333 0.5603653364 
-1.666667 -1.666667 0.5603654137 
-1.666667 -1.250000 0.5603658124 
-1.666667 -0.833333 0.5603660941 
-1.666667 -0.416667 0.5603662037 
-1.666667 0.000000 0.5603662242 
-1.666667 0.416667 0.5603662037 
-1.666667 0.833333 0.5603660941 
-1.666667 1.250000 0.5603658124 
-1.666667 1.666667 0.5603654137 
-1.666667 2.083333 0.5603653364 
-1.666667 2.500000 0.5603666680 
-1.666667 2.916667 0.5603713615 
-1.666667 3.333333 0.5603823417 
-1.666667 3.750000 0.5604034474 
-1.666667 4.166667 0.5604391865 
-1.666667 4.583333 0.5604943136 
-1.666667 5.000000 0.5605732768 
-1.250000 -5.000000 0.5291817981 
-1.250000 -4.583333 0.5283688866 
-1.250000 -4.166667 0.5278053998 
-1.250000 -3.750000 0.5274433334 
-1.250000 -3.333333 0.5272319991 
-1.250000 -2.916667 0.5271238385 
-1.250000 -2.500000 0.5270787771 
-1.250000 -2.083333 0.5270666566 
-1.250000 -1.666667 0.5270676797 
-1.250000 -1.250000 0.5270711593 
-1.250000 -0.833333 0.5270731270 
-1.250000 -0.416667 0.5270734885 
-1.250000 0.000000 0.5270734076 
-1.250000 0.416667 0.5270734885 
-1.250000 0.833333 0.5270731270 
-1.250000 1.250000 0.5270711593 
-1.250000 1.666667 0.5270676797 
-1.250000 2.083333 0.5270666566 
-1.250000 2.500000 0.5270787771 
-1.250000 2.916667 0.5271238385 
-1.250000 3.333333 0.5272319991 
-1.250000 3.750000 0.5274433334 
-1.250000 4.166667 0.5278053998 
-1.250000 4.583333 0.5283688866 
-1.250000 5.000000 0.5291817981 
-0.833333 -5.000000 0.3874026822 
-0.833333 -4.583333 0.3835230001 
-0.833333 -4.166667 0.3808740257 
-0.833333 -3.750000 0.3792043379 
-0.833333 -3.333333 0.3782546054 
-0.833333 -2.916667 0.3777864593 
-0.833333 -2.500000 0.3776032489 
-0.833333 -2.083333 0.3775606990 
-0.833333 -1.666667 0.3775675184 
-0.833333 -1.250000 0.3775777542 
-0.833333 -0.833333 0.3775778689 
-0.833333 -0.416667 0.3775720038 
-0.833333 0.000000 0.3775687375 
-0.833333 0.416667 0.3775720038 
-0.833333 0.833333 0.3775778689 
-0.833333 1.250000 0.3775777542 
-0.833333 1.666667 0.3775675184 
-0.833333 2.083333 0.3775606990 
-0.833333 2.500000 0.3776032489 
-0.833333 2.916667 0.3777864593 
-0.833333 3.333333 0.3782546054 
-0.833333 3.750000 0.3792043379 
-0.833333 4.166667 0.3808740257 
-0.833333 4.583333 0.3835230001 
-0.833333 5.000000 0.3874026822 
-0.416667 -5.000000 0.1365403694 
-0.416667 -4.583333 0.1283388779 
-0.416667 -4.166667 0.1229287251 
-0.416667 -3.750000 0.1196713000 
-0.416667 -3.333333 0.1179360269 
-0.416667 -2.916667 0.1171662635 
-0.416667 -2.500000 0.1169224040 
-0.416667 -2.083333 0.1168992441 
-0.416667 -1.666667 0.1169196325 
-0.416667 -1.250000 0.1169102181 
-0.416667 -0.833333 0.1168671395 
-0.416667 -0.416667 0.1168197859 
-0.416667 0.000000 0.1167996909 
-0.416667 0.416667 0.1168197859 
-0.416667 0.833333 0.1168671395 
-0.416667 1.250000 0.1169102181 
-0.416667 1.666667 0.1169196325 
-0.416667 2.083333 0.1168992441 
-0.416667 2.500000 0.1169224040 
-0.416667 2.916667 0.1171662635 
-0.416667 3.333333 0.1179360269 
-0.416667 3.750000 0.1196713000 
-0.416667 4.166667 0.1229287251 
-0.416667 4.583333 0.1283388779 
-0.416667 5.000000 0.1365403694 
0.000000 -5.000000 0.0228294492 
0.000000 -4.583333 0.0146948942 
0.000000 -4.166667 0.0097004505 
0.000000 -3.750000 0.0069932472 
0.000000 -3.333333 0.0057847651 
0.000000 -2.916667 0.0054236570 
0.000000 -2.500000 0.0054339115 
0.000000 -2.083333 0.0055188007 
0.000000 -1.666667 0.0055372875 
0.000000 -1.250000 0.0054631760 
0.000000 -0.833333 0.0053379524 
0.000000 -0.416667 0.0052265836 
0.000000 0.000000 0.0051826785 
0.000000 0.416667 0.0052265836 
0.000000 0.833333 0.0053379524 
0.000000 1.250000 0.0054631760 
0.000000 1.666667 0.0055372875 
0.000000 2.083333 0.0055188007 
0.000000 2.500000 0.0054339115 
0.000000 2.916667 0.0054236570 
0.000000 3.333333 0.0057847651 
0.000000 3.750000 0.0069932472 
0.000000 4.166667 0.0097004505 
0.000000 4.583333 0.0146948942 
0.000000 5.000000 0.0228294492 
0.416667 -5.000000 0.0301610547 
0.416667 -4.583333 0.0229624965 
0.416667 -4.166667 0.0186464264 
0.416667 -3.750000 0.0163776352 
0.416667 -3.333333 0.0154096376 
0.416667 -2.916667 0.0151468733 
0.416667 -2.500000 0.0151708490 
0.416667 -2.083333 0.0152334734 
0.416667 -1.666667 0.0152266124 
0.416667 -1.250000 0.0151394071 
0.416667 -0.833333 0.0150141401 
0.416667 -0.416667 0.0149083961 
0.416667 0.000000 0.0148675210 
0.416667 0.416667 0.0149083961 
0.416667 0.833333 0.0150141401 
0.416667 1.250000 0.0151394071 
0.416667 1.666667 0.0152266124 
0.416667 2.083333 0.0152334734 
0.416667 2.500000 0.0151708490 
0.416667 2.916667 0.0151468733 
0.416667 3.333333 0.0154096376 
0.416667 3.750000 0.0163776352 
0.416667 4.166667 0.0186464264 
0.416667 4.583333 0.0229624965 
0.416667 5.000000 0.0301610547 
0.833333 -5.000000 0.0219757287 
0.833333 -4.583333 0.0144504131 
0.833333 -4.166667 0.0098819350 
0.833333 -3.750000 0.0074303251 
0.833333 -3.333333 0.0063406265 
0.833333 -2.916667 0.0060062940 
0.833333 -2.500000 0.0059967119 
0.833333 -2.083333 0.0060518548 
0.833333 -1.666667 0.0060529115 
0.833333 -1.250000 0.0059802856 
0.833333 -0.833333 0.0058697315 
0.833333 -0.416667 0.0057744541 
0.833333 0.000000 0.0057373314 
0.833333 0.416667 0.0057744541 
0.833333 0.833333 0.0058697315 
0.833333 1.250000 0.0059802856 
0.833333 1.666667 0.0060529115 
0.833333 2.083333 0.0060518548 
0.833333 2.500000 0.0059967119 
0.833333 2.916667 0.0060062940 
0.833333 3.333333 0.0063406265 
0.833333 3.750000 0.0074303251 
0.833333 4.166667 0.0098819350 
0.833333 4.583333 0.0144504131 
0.833333 5.000000 0.0219757287 
1.250000 -5.000000 0.0253604872 
1.250000 -4.583333 0.0180096366 
1.250000 -4.166667 0.0135814569 
1.250000 -3.750000 0.0112364782 
1.250000 -3.333333 0.0102222152 
1.250000 -2.916667 0.0099361709 
1.250000 -2.500000 0.0099528435 
1.250000 -2.083333 0.0100178333 
1.250000 -1.666667 0.0100179364 
1.250000 -1.250000 0.0099386902 
1.250000 -0.833333 0.0098201540 
1.250000 -0.416667 0.0097187588 
1.250000 0.000000 0.0096793727 
1.250000 0.416667 0.0097187588 
1.250000 0.833333 0.0098201540 
1.250000 1.250000 0.0099386902 
1.250000 1.666667 0.0100179364 
1.250000 2.083333 0.0100178333 
1.250000 2.500000 0.0099528435 
1.250000 2.916667 0.0099361709 
1.250000 3.333333 0.0102222152 
1.250000 3.750000 0.0112364782 
1.250000 4.166667 0.0135814569 
1.250000 4.583333 0.0180096366 
1.250000 5.000000 0.0253604872 
1.666667 -5.000000 0.0235544952 
1.666667 -4.583333 0.0161103013 
1.666667 -4.166667 0.0116054932 
1.666667 -3.750000 0.0092005451 
1.666667 -3.333333 0.0081419963 
1.666667 -2.916667 0.0078256060 
1.666667 -2.500000 0.0078235695 
1.666667 -2.083333 0.0078788641 
1.666667 -1.666667 0.0078755885 
1.666667 -1.250000 0.0077967379 
1.666667 -0.833333 0.0076801830 
1.666667 -0.416667 0.0075806787 
1.666667 0.000000 0.0075420422 
1.666667 0.416667 0.0075806787 
1.666667 0.833333 0.0076801830 
1.666667 1.250000 0.0077967379 
1.666667 1.666667 0.0078755885 
1.666667 2.083333 0.0078788641 
1.666667 2.500000 0.0078235695 
1.666667 2.916667 0.0078256060 
1.666667 3.333333 0.0081419963 
1.666667 3.750000 0.0092005451 
1.666667 4.166667 0.0116054932 
1.666667 4.583333 0.0161103013 
1.666667 5.000000 0.0235544952 
2.083333 -5.000000 0.0235861292 
2.083333 -4.583333 0.0161590696 
2.083333 -4.166667 0.0116732527 
2.083333 -3.750000 0.0092878489 
2.083333 -3.333333 0.0082480429 
2.083333 -2.916667 0.0079483980 
2.083333 -2.500000 0.0079602522 
2.083333 -2.083333 0.0080261766 
2.083333 -1.666667 0.0080303324 
2.083333 -1.250000 0.0079561637 
2.083333 -0.833333 0.0078422142 
2.083333 -0.416667 0.0077439292 
2.083333 0.000000 0.0077056367 
2.083333 0.416667 0.0077439292 
2.083333 0.833333 0.0078422142 
2.083333 1.250000 0.0079561637 
2.083333 1.666667 0.0080303324 
2.083333 2.083333 0.0080261766 
2.083333 2.500000 0.0079602522 
2.083333 2.916667 0.0079483980 
2.083333 3.333333 0.0082480429 
2.083333 3.750000 0.0092878489 
2.083333 4.166667 0.0116732527 
2.083333 4.583333 0.0161590696 
2.083333 5.000000 0.0235861292 
2.500000 -5.000000 0.0279066516 
2.500000 -4.583333 0.0205798300 
2.500000 -4.166667 0.0161537646 
2.500000 -3.750000 0.0137953310 
2.500000 -3.333333 0.0127589305 
2.500000 -2.916667 0.0124484951 
2.500000 -2.500000 0.0124435913 
2.500000 -2.083333 0.0124929094 
2.500000 -1.666667 0.0124841614 
2.500000 -1.250000 0.0124018995 
2.500000 -0.833333 0.0122839695 
2.500000 -0.416667 0.0121842642 
2.500000 0.000000 0.0121456865 
2.500000 0.416667 0.0121842642 
2.500000 0.833333 0.0122839695 
2.500000 1.250000 0.0124018995 
2.500000 1.666667 0.0124841614 
2.500000 2.083333 0.0124929094 
2.500000 2.500000 0.0124435913 
2.500000 2.916667 0.0124484951 
2.500000 3.333333 0.0127589305 
2.500000 3.750000 0.0137953310 
2.500000 4.166667 0.0161537646 
2.500000 4.583333 0.0205798300 
2.500000 5.000000 0.0279066516 
2.916667 -5.000000 0.0231166407 
2.916667 -4.583333 0.0153695815 
2.916667 -4.166667 0.0106841408 
2.916667 -3.750000 0.0082033857 
2.916667 -3.333333 0.0071446828 
2.916667 -2.916667 0.0068698881 
2.916667 -2.500000 0.0069199399 
2.916667 -2.083333 0.0070151863 
2.916667 -1.666667 0.0070289462 
2.916667 -1.250000 0.0069451306 
2.916667 -0.833333 0.0068109849 
2.916667 -0.416667 0.0066939015 
2.916667 0.000000 0.0066480807 
2.916667 0.416667 0.0066939015 
2.916667 0.833333 0.0068109849 
2.916667 1.250000 0.0069451306 
2.916667 1.666667 0.0070289462 
2.916667 2.083333 0.0070151863 
2.916667 2.500000 0.0069199399 
2.916667 2.916667 0.0068698881 
2.916667 3.333333 0.0071446828 
2.916667 3.750000 0.0082033857 
2.916667 4.166667 0.0106841408 
2.916667 4.583333 0.0153695815 
2.916667 5.000000 0.0231166407 
3.333333 -5.000000 0.0954700678 
3.333333 -4.583333 0.0868399440 
3.333333 -4.166667 0.0812100343 
3.333333 -3.750000 0.0778721496 
3.333333 -3.333333 0.0761352897 
3.333333 -2.916667 0.0753964665 
3.333333 -2.500000 0.0751856051 
3.333333 -2.083333 0.0751818962 
3.333333 -1.666667 0.0752044287 
3.333333 -1.250000 0.0751839205 
3.333333 -0.833333 0.0751243285 
3.333333 -0.416667 0.0750631366 
3.333333 0.000000 0.0750377252 
3.333333 0.416667 0.0750631366 
3.333333 0.833333 0.0751243285 
3.333333 1.250000 0.0751839205 
3.333333 1.666667 0.0752044287 
3.333333 2.083333 0.0751818962 
3.333333 2.500000 0.0751856051 
3.333333 2.916667 0.0753964665 
3.333333 3.333333 0.0761352897 
3.333333 3.750000 0.0778721496 
3.333333 4.166667 0.0812100343 
3.333333 4.583333 0.0868399440 
3.333333 5.000000 0.0954700678 
3.750000 -5.000000 0.3404625396 
3.750000 -4.583333 0.3356466727 
3.750000 -4.166667 0.3323741251 
3.750000 -3.750000 0.3303240775 
3.750000 -3.333333 0.3291678501 
3.750000 -2.916667 0.3286051649 
3.750000 -2.500000 0.3283898776 
3.750000 -2.083333 0.3283428140 
3.750000 -1.666667 0.3283519205 
3.750000 -1.250000 0.3283621162 
3.750000 -0.833333 0.3283586699 
3.750000 -0.416667 0.3283484701 
3.750000 0.000000 0.3283433105 
3.750000 0.416667 0.3283484701 
3.750000 0.833333 0.3283586699 
3.750000 1.250000 0.3283621162 
3.750000 1.666667 0.3283519205 
3.750000 2.083333 0.3283428140 
3.750000 2.500000 0.3283898776 
3.750000 2.916667 0.3286051649 
3.750000 3.333333 0.3291678501 
3.750000 3.750000 0.3303240775 
3.750000 4.166667 0.3323741251 
3.750000 4.583333 0.3356466727 
3.750000 5.000000 0.3404625396 
4.166667 -5.000000 0.5129112605 
4.166667 -4.583333 0.5117279165 
4.166667 -4.166667 0.5109094296 
4.166667 -3.750000 0.5103849442 
4.166667 -3.333333 0.5100799093 
4.166667 -2.916667 0.5099245916 
4.166667 -2.500000 0.5098604140 
4.166667 -2.083333 0.5098434568 
4.166667 -1.666667 0.5098450397 
4.166667 -1.250000 0.5098498277 
4.166667 -0.833333 0.5098522835 
4.166667 -0.416667 0.5098524740 
4.166667 0.000000 0.5098522286 
4.166667 0.416667 0.5098524740 
4.166667 0.833333 0.5098522835 
4.166667 1.250000 0.5098498277 
4.166667 1.666667 0.5098450397 
4.166667 2.083333 0.5098434568 
4.166667 2.500000 0.5098604140 
4.166667 2.916667 0.5099245916 
4.166667 3.333333 0.5100799093 
4.166667 3.750000 0.5103849442 
4.166667 4.166667 0.5109094296 
4.166667 4.583333 0.5117279165 
4.166667 5.000000 0.5129112605 
4.583333 -5.000000 0.5582903536 
4.583333 -4.583333 0.5581567422 
4.583333 -4.166667 0.5580635615 
4.583333 -3.750000 0.5580032312 
4.583333 -3.333333 0.5579676640 
4.583333 -2.916667 0.5579492039 
4.583333 -2.500000 0.5579413419 
4.583333 -2.083333 0.5579391279 
4.583333 -1.666667 0.5579392644 
4.583333 -1.250000 0.5579399240 
4.583333 -0.833333 0.5579403778 
4.583333 -0.416667 0.5579405446 
4.583333 0.000000 0.5579405722 
4.583333 0.416667 0.5579405446 
4.583333 0.833333 0.5579403778 
4.583333 1.250000 0.5579399240 
4.583333 1.666667 0.5579392644 
4.583333 2.083333 0.5579391279 
4.583333 2.500000 0.5579413419 
4.583333 2.916667 0.5579492039 
4.583333 3.333333 0.5579676640 
4.583333 3.750000 0.5580032312 
4.583333 4.166667 0.5580635615 
4.583333 4.583333 0.5581567422 
4.583333 5.000000 0.5582903536 
5.000000 -5.000000 0.5635410236 
5.000000 -4.583333 0.5635338278 
5.000000 -4.166667 0.5635287888 
5.000000 -3.750000 0.5635255098 
5.000000 -3.333333 0.5635235639 
5.000000 -2.916667 0.5635225447 
5.000000 -2.500000 0.5635221046 
5.000000 -2.083333 0.5635219771 
5.000000 -1.666667 0.5635219833 
5.000000 -1.250000 0.5635220219 
5.000000 -0.833333 0.5635220511 
5.000000 -0.416667 0.5635220640 
5.000000 0.000000 0.5635220670 
5.000000 0.416667 0.5635220640 
5.000000 0.833333 0.5635220511 
5.000000 1.250000 0.5635220219 
5.000000 1.666667 0.5635219833 
5.000000 2.083333 0.5635219771 
5.000000 2.500000 0.5635221046 
5.000000 2.916667 0.5635225447 
5.000000 3.333333 0.5635235639 
5.000000 3.750000 0.5635255098 
5.000000 4.166667 0.5635287888 
5.000000 4.583333 0.5635338278 
5.000000 5.000000 0.5635410236 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> files/SE_kern_vis.txt <==
line1_1 line1_2 line2_1 line2_2 
0.298164 -0.007905 0.630474 0.126058 
0.299851 -0.023347 0.622300 0.133157 
0.307250 -0.058891 0.606072 0.146422 
0.309503 -0.066141 0.593876 0.155296 
0.313256 -0.076061 0.582843 0.161346 
0.320440 -0.092534 0.561579 0.170436 
0.326358 -0.103163 0.549113 0.173929 
0.351788 -0.137104 0.529213 0.178311 
0.367770 -0.151890 0.522270 0.179650 
0.403950 -0.177150 0.517108 0.179996 
0.412053 -0.181364 0.502269 0.179805 
0.433650 -0.189531 0.463593 0.177220 
0.443981 -0.193274 0.440955 0.169945 
0.451741 -0.195716 0.422619 0.163225 
0.462414 -0.197547 0.412607 0.158683 
0.478409 -0.199991 0.388100 0.142620 
0.489990 -0.201198 0.368219 0.124683 
0.508643 -0.201566 0.351683 0.104673 
0.528885 -0.199868 0.342275 0.089057 
0.552866 -0.194455 0.327452 0.055212 
0.561452 -0.191976 0.322808 0.036749 
0.578156 -0.185938 0.319481 0.007452 
0.598970 -0.175820 0.319448 -0.002659 
0.628487 -0.155820 0.319613 -0.019551 
0.654675 -0.128921 0.322202 -0.033354 
0.663390 -0.118307 0.326089 -0.050509 
0.671055 -0.107108 0.329525 -0.062004 
0.686423 -0.077660 0.346193 -0.095078 
0.687101 -0.076117 0.361388 -0.117009 
0.693722 -0.057309 0.375239 -0.131822 
0.699625 -0.029997 0.402606 -0.153248 
0.700678 -0.010396 0.423406 -0.163565 
0.701308 0.008973 0.439148 -0.169806 
0.700909 0.017155 0.453105 -0.174826 
0.700430 0.024676 0.463958 -0.177413 
0.689461 0.068586 0.475357 -0.179094 
0.686500 0.076837 0.489404 -0.180767 
0.679582 0.092268 0.528772 -0.178953 
0.667497 0.112150 0.543886 -0.175574 
0.664131 0.117605 0.571215 -0.166339 
0.654177 0.130250 0.577991 -0.163443 
0.645503 0.139731 0.581676 -0.161694 
0.633277 0.151635 0.590973 -0.156767 
0.621507 0.161010 0.606235 -0.146781 
0.593086 0.177932 0.623569 -0.130999 
0.569016 0.189587 0.640458 -0.114242 
0.551413 0.194132 0.659173 -0.085688 
0.534940 0.198111 0.661191 -0.082525 
0.523583 0.199655 0.669287 -0.064815 
0.484830 0.200380 0.671747 -0.057211 
0.470705 0.198963 0.677890 -0.034099 
0.452887 0.196372 0.678390 -0.028440 
0.426568 0.187196 0.678926 -0.021372 
0.409759 0.180240 0.679823 -0.008137 
0.407266 0.178889 0.679917 -0.003748 
0.388984 0.168335 0.679725 0.025122 
0.381781 0.163512 0.679577 0.026857 
0.368740 0.153342 0.671446 0.059506 
0.348182 0.133254 0.660436 0.084174 
0.338072 0.120211 0.643677 0.109330 
0.329168 0.107140 0.630474 0.126058 
0.318538 0.087648     
0.312128 0.072838     
0.303952 0.047912     
0.300223 0.027990     
0.299208 0.018315     
0.298124 0.004011     
0.298164 -0.007905     
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        


==> files/Ts_episodic.txt <==
eb_inv Ts Ts_asymp 
5.0524102582 100000.0000000000 0.0007400554 
5.4670999611 3.1415926536 0.0005519303 
6.4166754554 3.1415926536 0.0003341422 
6.9147941453 2.0943951024 0.0002600010 
7.6211174053 1.2566370614 0.0001906298 
10.0705492652 1.0471975512 0.0000778905 
12.3189651568 0.7853981634 0.0000412637 
18.6039550779 0.5711986643 0.0000112255 
27.4414021718 0.5235987756 0.0000033052 
36.7406350351 0.4188790205 0.0000013258 
46.1682828087 0.3695991357 0.0000006451 
59.5200146021 0.1963495408 0.0000002910 
60.2707408064 0.1745329252 0.0000002795 
62.5902403951 0.1570796327 0.0000002489 
63.3977922820 0.1427996661 0.0000002392 
66.5165505326 0.1282282716 0.0000002060 
73.8010405261 0.1163552835 0.0000001489 
76.5373240577 0.1030030378 0.0000001326 
80.5513406086 0.0937788852 0.0000001132 
84.6127855916 0.0837758041 0.0000000970 
89.1399105508 0.0757010278 0.0000000825 
93.9778282068 0.0675611323 0.0000000699 
98.2624055555 0.0610017991 0.0000000608 
103.1615422632 0.0546363940 0.0000000523 
108.3576428916 0.0490873852 0.0000000449 
113.5540410373 0.0442477839 0.0000000387 
119.3446407733 0.0397669956 0.0000000332 
124.8999924447 0.0356999165 0.0000000288 
131.0874371372 0.0320570679 0.0000000248 
137.6522035331 0.0289547710 0.0000000213 
144.1096532760 0.0259635756 0.0000000184 
151.3880355505 0.0233575662 0.0000000158 
159.4315893110 0.0209439510 0.0000000135 
167.1132070620 0.0188119321 0.0000000116 
175.7137729631 0.0169358095 0.0000000099 
184.8238631835 0.0152135237 0.0000000085 
194.5352803161 0.0136590985 0.0000000072 
203.9774001609 0.0122718463 0.0000000062 
214.4510443630 0.0110038272 0.0000000053 
226.1455202069 0.0098792222 0.0000000045 
237.4414113603 0.0088620385 0.0000000039 
250.1449795227 0.0079233106 0.0000000033 
262.9364240261 0.0071076757 0.0000000028 
278.0950773493 0.0063466518 0.0000000024 
293.1933873182 0.0056554323 0.0000000020 
308.0082283710 0.0050917223 0.0000000017 
324.7848635215 0.0045267906 0.0000000015 
343.2485660626 0.0040225258 0.0000000012 
363.7924436120 0.0035822037 0.0000000010 
382.7232194943 0.0032057068 0.0000000009 
404.8747412815 0.0028277162 0.0000000007 
429.2554911825 0.0025142798 0.0000000006 
451.3364378530 0.0022625802 0.0000000005 
476.0380015852 0.0020112629 0.00000000045 
506.5431309867 0.0017595030 0.00000000037 
533.9768316370 0.0015711891 0.00000000031 
567.5784374646 0.0013824390 0.00000000026 
609.1057128276 0.0011938410 0.00000000021 
641.0818446167 0.0010682056 0.00000000018 
681.0302526624 0.0009425721 0.00000000015 
726.7411396077 0.0008168468 0.00000000012 
787.8110925359 0.0006912195 0.00000000009 
864.8650387037 0.0005654923 0.00000000007 
917.6512275311 0.0005026950 0.00000000006 
977.0629525888 0.0004398450 0.00000000005 
1049.5639690070 0.0003770062 0.00000000004 
1148.7269302136 0.0003141750 0.00000000003 
1275.0838568969 0.0002513375 0.00000000002 
1459.4710977340 0.0001884974 0.00000000001 
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      
      


==> files/bound_illustration.txt <==
x e bound1_c1 bound1_c2 bound1_c3 bound1_c4 bound1_c5 bound2_c1 bound2_c2 bound2_c3 bound2_c4 bound2_c5 bound3_c1 bound3_c2 bound3_c3 bound3_c4 bound3_c5 xfull_c1 xfull_c2 xfull_c3 xfull_c4 xfull_c5 xs ys 
-2.5000000000 -0.5032499693 0.3774374770 1.0093520019 0.0705364789 0.0239747779 0.5563398753 0.8774374770 1.5093520019 0.5705364789 0.5239747779 1.0563398753 1.8774374770 2.5093520019 1.5705364789 1.5239747779 2.0563398753 -2.5000000000 -1.5000000000 -0.5000000000 0.5000000000 1.5000000000 -2.0000000000 0.0000000000 
-2.4500000000 -0.0963912884 0.0722934663 0.9517352211 0.0533284700 0.0339578200 0.5786351245 0.5222934663 1.4017352211 0.5033284700 0.4839578200 1.0286351245 1.4709767643 2.3504185191 1.4520117681 1.4326411180 1.9773184225 -2.4500000000 -1.4500000000 -0.4500000000 0.5500000000 1.5500000000 -1.0000000000 0.0000000000 
-2.4000000000 0.2577036030 0.1932777023 0.8920143437 0.0389799419 0.0461229725 0.5956592437 0.5932777023 1.2920143437 0.4389799419 0.4461229725 0.9956592437 1.4877048933 2.1864415347 1.3334071329 1.3405501635 1.8900864347 -2.4000000000 -1.4000000000 -0.4000000000 0.6000000000 1.6000000000 0.0000000000 0.0000000000 
-2.3500000000 0.5630250766 0.4222688074 0.8310225153 0.0272894066 0.0605813568 0.6063079879 0.7722688074 1.1810225153 0.3772894066 0.4105813568 0.9563079879 1.6089288340 2.0176825418 1.2139494331 1.2472413833 1.7929680144 -2.3500000000 -1.3500000000 -0.3500000000 0.6500000000 1.6500000000 1.0000000000 0.0000000000 
-2.3000000000 0.8233839035 0.6175379276 0.7695144307 0.0180331755 0.0774100450 0.6093868123 0.9175379276 1.0695144307 0.3180331755 0.3774100450 0.9093868123 1.6921345969 1.8441110999 1.0926298447 1.1520067142 1.6839834815 -2.3000000000 -1.3000000000 -0.3000000000 0.7000000000 1.7000000000 2.0000000000 0.0000000000 
-2.2500000000 1.0424150043 0.7818112532 0.7081691470 0.0109681722 0.0966492467 0.6036080602 1.0318112532 0.9581691470 0.2609681722 0.3466492467 0.8536080602 1.7389180344 1.6652759281 0.9680749533 1.0537560279 1.5607148414 -2.2500000000 -1.2500000000 -0.2500000000 0.7500000000 1.7500000000     
-2.2000000000 1.2235811991 0.9176858993 0.6475928957 0.0058347449 0.1182994973 0.5875881503 1.1176858993 0.8475928957 0.2058347449 0.3182994973 0.7875881503 1.7501414313 1.4800484277 0.8382902769 0.9507550294 1.4200436823 -2.2000000000 -1.2000000000 -0.2000000000 0.8000000000 1.8000000000     
-2.1500000000 1.3701769572 1.0276327179 0.5883218955 0.0023594789 0.1423188450 0.5598447641 1.1776327179 0.7383218955 0.1523594789 0.2923188450 0.7098447641 1.7253552754 1.2860444530 0.7000820364 0.8400414025 1.2575673216 -2.1500000000 -1.1500000000 -0.1500000000 0.8500000000 1.8500000000     
-2.1000000000 1.4853321477 1.1139991108 0.5308251647 0.0002580090 0.1686200383 0.5187940337 1.2139991108 0.6308251647 0.1002580090 0.2686200383 0.6187940337 1.6612127063 1.0780387602 0.5474716045 0.7158336338 1.0660076292 -2.1000000000 -1.1000000000 -0.1000000000 0.9000000000 1.9000000000     
-2.0500000000 1.5720157888 1.1790118416 0.4755073337 0.0007621679 0.1970677136 0.4627477291 1.2290118416 0.5255073337 0.0507621679 0.2470677136 0.5127477291 1.5452396076 0.8417350997 0.3669899339 0.5632954796 0.8289754951 -2.0500000000 -1.0500000000 -0.0500000000 0.9500000000 1.9500000000     
-2.0000000000 1.6330397984 1.2247798488 0.4227114573 0.0009988802 0.2274755831 0.3899104454 1.2247798488 0.4227114573 0.0009988802 0.2274755831 0.3899104454 1.2247798488 0.4227114573 0.0009988802 0.2274755831 0.3899104454 -2.0000000000 -1.0000000000 0.0000000000 1.0000000000 2.0000000000     
-1.9500000000 1.6710627436 1.2532970577 0.3727218275 0.0007524695 0.2596036214 0.2983767911 1.3032970577 0.4227218275 0.0507524695 0.3096036214 0.3483767911 1.6195248238 0.7389495936 0.3669802355 0.6258313874 0.6646045571 -1.9500000000 -0.9500000000 0.0500000000 1.0500000000 2.0500000000     
-1.9000000000 1.6885935912 1.2664451934 0.3257667860 0.0003229775 0.2931552539 0.1861285748 1.3664451934 0.4257667860 0.1003229775 0.3931552539 0.2861285748 1.8136587889 0.8729803815 0.5475365730 0.8403688494 0.7333421703 -1.9000000000 -0.9000000000 0.1000000000 1.1000000000 2.1000000000     
-1.8500000000 1.6879954572 1.2659965929 0.2820215363 0.0000073341 0.3277745437 0.0510319931 1.4159965929 0.4320215363 0.1500073341 0.4777745437 0.2010319931 1.9637191504 0.9797440938 0.6977298916 1.0254971012 0.7487545506 -1.8500000000 -0.8500000000 0.1500000000 1.1500000000 2.1500000000     
-1.8000000000 1.6714893571 1.2536170179 0.2416109567 0.0000965443 0.3630433796 0.1091651819 1.4536170179 0.4416109567 0.2000965443 0.5630433796 0.3091651819 2.0860725499 1.0740664887 0.8325520764 1.1954989116 0.9416207139 -1.8000000000 -0.8000000000 0.2000000000 1.2000000000 2.2000000000     
-1.7500000000 1.6411579560 1.2308684670 0.2046124125 0.0008728765 0.3984786629 0.2968364153 1.4808684670 0.4546124125 0.2508728765 0.6484786629 0.5468364153 2.1879752482 1.1617191937 0.9579796576 1.3555854441 1.2539431965 -1.7500000000 -0.7500000000 0.2500000000 1.2500000000 2.2500000000     
-1.7000000000 1.5989493182 1.1992119887 0.1710585686 0.0026070489 0.4335294957 0.5144792217 1.4992119887 0.4710585686 0.3026070489 0.7335294957 0.8144792217 2.2738086579 1.2456552378 1.0772037182 1.5081261649 1.5890758909 -1.7000000000 -0.7000000000 0.3000000000 1.3000000000 2.3000000000     
-1.6500000000 1.5466806577 1.1600104932 0.1409402019 0.0055554182 0.4675743678 0.7647179778 1.5100104932 0.4909402019 0.3555554182 0.8175743678 1.1147179778 2.3466705198 1.3276002285 1.1922154448 1.6542343944 1.9513780043 -1.6500000000 -0.6500000000 0.3500000000 1.3500000000 2.3500000000     
-1.6000000000 1.4860420876 1.1145315657 0.1142090141 0.0099571662 0.4999183446 1.0503067349 1.5145315657 0.5142090141 0.4099571662 0.8999183446 1.4503067349 2.4089587567 1.4086362051 1.3043843572 1.7943455356 2.3447339259 -1.6000000000 -0.6000000000 0.4000000000 1.4000000000 2.4000000000     
-1.5500000000 1.4186003707 1.0639502780 0.0907804437 0.0160314877 0.5297902542 1.3741320313 1.5139502780 0.5407804437 0.4660314877 0.9797902542 1.8241320313 2.4626335761 1.4894637417 1.4147147858 1.9284735523 2.7728153294 -1.5500000000 -0.5500000000 0.4500000000 1.4500000000 2.4500000000     
-1.5000000000 1.3458026692 1.0093520019 0.0705364789 0.0239747779 0.5563398753 1.7392157051 1.5093520019 0.5705364789 0.5239747779 1.0563398753 2.2392157051 2.5093520019 1.5705364789 1.5239747779 2.0563398753 3.2392157051 -1.5000000000 -0.5000000000 0.5000000000 1.5000000000 2.5000000000     
-1.4500000000 1.2689802948 -1.0093520019 -0.0705364789 -0.0239747779 -0.5563398753 -1.7392157051 -1.5093520019 -0.5705364789 -0.5239747779 -1.0563398753 -2.2392157051 -2.5093520019 -1.5705364789 -1.5239747779 -2.0563398753 -3.2392157051 -1.5000000000 -0.5000000000 0.5000000000 1.5000000000 2.5000000000     
-1.4000000000 1.1893524583 -1.0639502780 -0.0907804437 -0.0160314877 -0.5297902542 -1.3741320313 -1.5139502780 -0.5407804437 -0.4660314877 -0.9797902542 -1.8241320313 -2.4626335761 -1.4894637417 -1.4147147858 -1.9284735523 -2.7728153294 -1.5500000000 -0.5500000000 0.4500000000 1.4500000000 2.4500000000     
-1.3500000000 1.1080300204 -1.1145315657 -0.1142090141 -0.0099571662 -0.4999183446 -1.0503067349 -1.5145315657 -0.5142090141 -0.4099571662 -0.8999183446 -1.4503067349 -2.4089587567 -1.4086362051 -1.3043843572 -1.7943455356 -2.3447339259 -1.6000000000 -0.6000000000 0.4000000000 1.4000000000 2.4000000000     
-1.3000000000 1.0260192409 -1.1600104932 -0.1409402019 -0.0055554182 -0.4675743678 -0.7647179778 -1.5100104932 -0.4909402019 -0.3555554182 -0.8175743678 -1.1147179778 -2.3466705198 -1.3276002285 -1.1922154448 -1.6542343944 -1.9513780043 -1.6500000000 -0.6500000000 0.3500000000 1.3500000000 2.3500000000     
-1.2500000000 0.9442255293 -1.1992119887 -0.1710585686 -0.0026070489 -0.4335294957 -0.5144792217 -1.4992119887 -0.4710585686 -0.3026070489 -0.7335294957 -0.8144792217 -2.2738086579 -1.2456552378 -1.0772037182 -1.5081261649 -1.5890758909 -1.7000000000 -0.7000000000 0.3000000000 1.3000000000 2.3000000000     
-1.2000000000 0.8634571942 -1.2308684670 -0.2046124125 -0.0008728765 -0.3984786629 -0.2968364153 -1.4808684670 -0.4546124125 -0.2508728765 -0.6484786629 -0.5468364153 -2.1879752482 -1.1617191937 -0.9579796576 -1.3555854441 -1.2539431965 -1.7500000000 -0.7500000000 0.2500000000 1.2500000000 2.2500000000     
-1.1500000000 0.7844291940 -1.2536170179 -0.2416109567 -0.0000965443 -0.3630433796 -0.1091651819 -1.4536170179 -0.4416109567 -0.2000965443 -0.5630433796 -0.3091651819 -2.0860725499 -1.0740664887 -0.8325520764 -1.1954989116 -0.9416207139 -1.8000000000 -0.8000000000 0.2000000000 1.2000000000 2.2000000000     
-1.1000000000 0.7077668863 -1.2659965929 -0.2820215363 -0.0000073341 -0.3277745437 -0.0510319931 -1.4159965929 -0.4320215363 -0.1500073341 -0.4777745437 -0.2010319931 -1.9637191504 -0.9797440938 -0.6977298916 -1.0254971012 -0.7487545506 -1.8500000000 -0.8500000000 0.1500000000 1.1500000000 2.1500000000     
-1.0500000000 0.6340097783 -1.2664451934 -0.3257667860 -0.0003229775 -0.2931552539 -0.1861285748 -1.3664451934 -0.4257667860 -0.1003229775 -0.3931552539 -0.2861285748 -1.8136587889 -0.8729803815 -0.5475365730 -0.8403688494 -0.7333421703 -1.9000000000 -0.9000000000 0.1000000000 1.1000000000 2.1000000000     
-1.0000000000 0.5636152764 -1.2532970577 -0.3727218275 -0.0007524695 -0.2596036214 -0.2983767911 -1.3032970577 -0.4227218275 -0.0507524695 -0.3096036214 -0.3483767911 -1.6195248238 -0.7389495936 -0.3669802355 -0.6258313874 -0.6646045571 -1.9500000000 -0.9500000000 0.0500000000 1.0500000000 2.0500000000     
-0.9500000000 0.4969624367 -1.2247798488 -0.4227114573 -0.0009988802 -0.2274755831 -0.3899104454 -1.2247798488 -0.4227114573 -0.0009988802 -0.2274755831 -0.3899104454 -1.2247798488 -0.4227114573 -0.0009988802 -0.2274755831 -0.3899104454 -2.0000000000 -1.0000000000 0.0000000000 1.0000000000 2.0000000000     
-0.9000000000 0.4343557146 -1.1790118416 -0.4755073337 -0.0007621679 -0.1970677136 -0.4627477291 -1.2290118416 -0.5255073337 -0.0507621679 -0.2470677136 -0.5127477291 -1.5452396076 -0.8417350997 -0.3669899339 -0.5632954796 -0.8289754951 -2.0500000000 -1.0500000000 -0.0500000000 0.9500000000 1.9500000000     
-0.8500000000 0.3760287151 -1.1139991108 -0.5308251647 -0.0002580090 -0.1686200383 -0.5187940337 -1.2139991108 -0.6308251647 -0.1002580090 -0.2686200383 -0.6187940337 -1.6612127063 -1.0780387602 -0.5474716045 -0.7158336338 -1.0660076292 -2.1000000000 -1.1000000000 -0.1000000000 0.9000000000 1.9000000000     
-0.8000000000 0.3221479423 -1.0276327179 -0.5883218955 -0.0023594789 -0.1423188450 -0.5598447641 -1.1776327179 -0.7383218955 -0.1523594789 -0.2923188450 -0.7098447641 -1.7253552754 -1.2860444530 -0.7000820364 -0.8400414025 -1.2575673216 -2.1500000000 -1.1500000000 -0.1500000000 0.8500000000 1.8500000000     
-0.7500000000 0.2728165500 -0.9176858993 -0.6475928957 -0.0058347449 -0.1182994973 -0.5875881503 -1.1176858993 -0.8475928957 -0.2058347449 -0.3182994973 -0.7875881503 -1.7501414313 -1.4800484277 -0.8382902769 -0.9507550294 -1.4200436823 -2.2000000000 -1.2000000000 -0.2000000000 0.8000000000 1.8000000000     
-0.7000000000 0.2280780915 -0.7818112532 -0.7081691470 -0.0109681722 -0.0966492467 -0.6036080602 -1.0318112532 -0.9581691470 -0.2609681722 -0.3466492467 -0.8536080602 -1.7389180344 -1.6652759281 -0.9680749533 -1.0537560279 -1.5607148414 -2.2500000000 -1.2500000000 -0.2500000000 0.7500000000 1.7500000000     
-0.6500000000 0.1879202693 -0.6175379276 -0.7695144307 -0.0180331755 -0.0774100450 -0.6093868123 -0.9175379276 -1.0695144307 -0.3180331755 -0.3774100450 -0.9093868123 -1.6921345969 -1.8441110999 -1.0926298447 -1.1520067142 -1.6839834815 -2.3000000000 -1.3000000000 -0.3000000000 0.7000000000 1.7000000000     
-0.6000000000 0.1522786855 -0.4222688074 -0.8310225153 -0.0272894066 -0.0605813568 -0.6063079879 -0.7722688074 -1.1810225153 -0.3772894066 -0.4105813568 -0.9563079879 -1.6089288340 -2.0176825418 -1.2139494331 -1.2472413833 -1.7929680144 -2.3500000000 -1.3500000000 -0.3500000000 0.6500000000 1.6500000000     
-0.5500000000 0.1210405916 -0.1932777023 -0.8920143437 -0.0389799419 -0.0461229725 -0.5956592437 -0.5932777023 -1.2920143437 -0.4389799419 -0.4461229725 -0.9956592437 -1.4877048933 -2.1864415347 -1.3334071329 -1.3405501635 -1.8900864347 -2.4000000000 -1.4000000000 -0.4000000000 0.6000000000 1.6000000000     
-0.5000000000 0.0940486385 -0.0722934663 -0.9517352211 -0.0533284700 -0.0339578200 -0.5786351245 -0.5222934663 -1.4017352211 -0.5033284700 -0.4839578200 -1.0286351245 -1.4709767643 -2.3504185191 -1.4520117681 -1.4326411180 -1.9773184225 -2.4500000000 -1.4500000000 -0.4500000000 0.5500000000 1.5500000000     
-0.4500000000 0.0711046267 -0.3774374770 -1.0093520019 -0.0705364789 -0.0239747779 -0.5563398753 -0.8774374770 -1.5093520019 -0.5705364789 -0.5239747779 -1.0563398753 -1.8774374770 -2.5093520019 -1.5705364789 -1.5239747779 -2.0563398753 -2.5000000000 -1.5000000000 -0.5000000000 0.5000000000 1.5000000000     
-0.4000000000 0.0519732559                                             
-0.3500000000 0.0363858754                                             
-0.3000000000 0.0240442339                                             
-0.2500000000 0.0146242296                                             
-0.2000000000 0.0077796599                                             
-0.1500000000 0.0031459719                                             
-0.1000000000 0.0003440120                                             
-0.0500000000 -0.0010162238                                             
0.0000000000 -0.0013318403                                             
0.0500000000 -0.0010032926                                             
0.1000000000 -0.0004306367                                             
0.1500000000 -0.0000097788                                             
0.2000000000 -0.0001287258                                             
0.2500000000 -0.0011638353                                             
0.3000000000 -0.0034760653                                             
0.3500000000 -0.0074072243                                             
0.4000000000 -0.0132762217                                             
0.4500000000 -0.0213753170                                             
0.5000000000 -0.0319663706                                             
0.5500000000 -0.0452770933                                             
0.6000000000 -0.0614972966                                             
0.6500000000 -0.0807751424                                             
0.7000000000 -0.1032133933                                             
0.7500000000 -0.1288656623                                             
0.8000000000 -0.1577326631                                             
0.8500000000 -0.1897584600                                             
0.9000000000 -0.2248267177                                             
0.9500000000 -0.2627569515                                             
1.0000000000 -0.3033007774                                             
1.0500000000 -0.3461381618                                             
1.1000000000 -0.3908736718                                             
1.1500000000 -0.4370327250                                             
1.2000000000 -0.4840578394                                             
1.2500000000 -0.5313048839                                             
1.3000000000 -0.5780393276                                             
1.3500000000 -0.6234324904                                             
1.4000000000 -0.6665577928                                             
1.4500000000 -0.7063870056                                             
1.5000000000 -0.7417865004                                             
1.5500000000 -0.7715134993                                             
1.6000000000 -0.7942123249                                             
1.6500000000 -0.8084106505                                             
1.7000000000 -0.8125157497                                             
1.7500000000 -0.8048107469                                             
1.8000000000 -0.7834508670                                             
1.8500000000 -0.7464596855                                             
1.9000000000 -0.6917253783                                             
1.9500000000 -0.6169969721                                             
2.0000000000 -0.5198805939                                             
2.0500000000 -0.3978357215                                             
2.1000000000 -0.2481714331                                             
2.1500000000 -0.0680426575                                             
2.2000000000 0.1455535758                                             
2.2500000000 0.3957818870                                             
2.3000000000 0.6859722956                                             
2.3500000000 1.0196239704                                             
2.4000000000 1.4004089799                                             
2.4500000000 1.8321760418                                             
2.5000000000 2.3189542734                                             
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                
                                                


==> files/error_asymptotics.txt <==
Ntrs rho eb e eb_asymp 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
9.0000000000 2.1503212620 7.9574067619 0.0327215905 1.7048584799 
16.0000000000 2.3716081937 6.2865439717 0.0246351392 1.6233738191 
16.0000000000 2.3716081937 6.2865439717 0.0246351392 1.6233738191 
16.0000000000 2.3716081937 6.2865439717 0.0246351392 1.6233738191 
16.0000000000 2.3716081937 6.2865439717 0.0246351392 1.6233738191 
25.0000000000 3.0266196481 4.9508773883 0.0312132317 1.4370142842 
25.0000000000 3.0266196481 4.9508773883 0.0312132317 1.4370142842 
25.0000000000 3.0266196481 4.9508773883 0.0312132317 1.4370142842 
25.0000000000 3.0266196481 4.9508773883 0.0312132317 1.4370142842 
36.0000000000 3.7785315035 3.8526418748 0.0014539171 1.2861110953 
36.0000000000 3.7785315035 3.8526418748 0.0014539171 1.2861110953 
36.0000000000 3.7785315035 3.8526418748 0.0014539171 1.2861110953 
36.0000000000 3.7785315035 3.8526418748 0.0014539171 1.2861110953 
49.0000000000 4.9047544467 2.6698449627 0.0133251178 1.1288373586 
49.0000000000 4.9047544467 2.6698449627 0.0133251178 1.1288373586 
49.0000000000 4.9047544467 2.6698449627 0.0133251178 1.1288373586 
64.0000000000 6.1662483514 1.6369253378 0.0031544876 1.0067682304 
64.0000000000 6.1662483514 1.6369253378 0.0031544876 1.0067682304 
81.0000000000 7.8144312550 1.0962995241 0.0028979367 0.8943166600 
81.0000000000 7.8144312550 1.0962995241 0.0028979367 0.8943166600 
100.0000000000 9.4110002751 0.7829034358 0.0009724131 0.8149333961 
100.0000000000 9.4110002751 0.7829034358 0.0009724131 0.8149333961 
100.0000000000 9.4110002751 0.7829034358 0.0009724131 0.8149333961 
121.0000000000 11.4705205424 0.5816570828 0.0016735368 0.7381564945 
144.0000000000 13.5001239563 0.4812132288 0.0024165718 0.6804106937 
144.0000000000 13.5001239563 0.4812132288 0.0024165718 0.6804106937 
169.0000000000 15.8412757140 0.4373229996 0.0015602847 0.6281233413 
169.0000000000 15.8412757140 0.4373229996 0.0015602847 0.6281233413 
196.0000000000 18.4035571740 0.4053325495 0.0012650868 0.5827591770 
225.0000000000 21.0831894815 0.3803431726 0.0024956198 0.5444673639 
225.0000000000 21.0831894815 0.3803431726 0.0024956198 0.5444673639 
256.0000000000 24.1288582252 0.3590517666 0.0013809784 0.5089459032 
289.0000000000 28.2849288643 0.3395893588 0.0013556146 0.4700699220 
324.0000000000 30.6701123347 0.3234610323 0.0020623441 0.4514215892 
361.0000000000 34.6822206269 0.3071464356 0.0014682609 0.4245086659 
361.0000000000 34.6822206269 0.3071464356 0.0014682609 0.4245086659 
400.0000000000 38.0606413502 0.2936468101 0.0019370519 0.4052303434 
441.0000000000 45.6083253374 0.2811867437 0.0009863255 0.3701842573 
484.0000000000 46.2510088969 0.2689043583 0.0007231025 0.3676033016 
529.0000000000 51.2662075046 0.2577575468 0.0010741985 0.3491599424 
625.0000000000 61.9877556051 0.2391646371 0.0013103100 0.3175316738 
676.0000000000 65.0992085456 0.2315654056 0.0012169151 0.3098504665 
729.0000000000 71.2266767429 0.2231470266 0.0004221229 0.2962229262 
784.0000000000 75.7801543383 0.2158310993 0.0007896212 0.2871853395 
900.0000000000 87.2489903605 0.2031709009 0.0006454418 0.2676454124 
961.0000000000 94.4175073838 0.1971575365 0.0010412221 0.2572845712 
1089.0000000000 105.7068876672 0.1866409304 0.0004428213 0.2431578897 
1156.0000000000 112.5771285842 0.1812198558 0.0005552409 0.2356215047 
1296.0000000000 126.5427395453 0.1724844019 0.0006688768 0.2222395723 
1444.0000000000 141.2491213904 0.1642853138 0.0004827570 0.2103522352 
1521.0000000000 146.2778157837 0.1603071963 0.0005233577 0.2067049016 
1681.0000000000 160.6873726880 0.1530161329 0.0005086157 0.1972191732 
1849.0000000000 175.2857013238 0.1463603957 0.0009936642 0.1888281609 
2025.0000000000 192.5527713453 0.1408120694 0.0004765430 0.1801627996 
2209.0000000000 217.7415467290 0.1353287305 0.0003373607 0.1694218255 
2500.0000000000 234.4569100701 0.1279618704 0.0004713850 0.1632707885 
2704.0000000000 255.2463984231 0.1229619281 0.0008308776 0.1564804900 
2916.0000000000 275.3908530073 0.1187610405 0.0005676739 0.1506486531 
3249.0000000000 295.9396049705 0.1133365295 0.0003342343 0.1453243750 
3600.0000000000 311.1049804381 0.1081455673 0.0005410682 0.1417380739 
3969.0000000000 336.6658647426 0.1031589977 0.0006016373 0.1362512409 
4356.0000000000 367.2517088682 0.0993461632 0.0005496269 0.1304542091 
4761.0000000000 424.5267489000 0.0951018436 0.0003798012 0.1213353868 
5184.0000000000 436.1392292348 0.0913338144 0.0005426658 0.1197091736 
5625.0000000000 438.7626154279 0.0879821853 0.0003370881 0.1193507632 
6241.0000000000 494.1796263139 0.0841013810 0.0002726706 0.1124598734 
6889.0000000000 526.2979978219 0.0802104309 0.0003773992 0.1089743155 
7569.0000000000 585.1186360902 0.0768760435 0.0003921860 0.1033517997 
8281.0000000000 585.7037547263 0.0738384854 0.0004272942 0.1033001625 
9025.0000000000 586.2894584811 0.0707811878 0.0004760843 0.1032485511 
10000.0000000000 652.4667367346 0.0677657518 0.0003991294 0.0978725313 
10816.0000000000 731.2118291162 0.0652787089 0.0003807367 0.0924524457 
11881.0000000000 731.9430409453 0.0626089689 0.0002076627 0.0924062541 
12996.0000000000 732.6749839863 0.0599885560 0.0002474329 0.0923600856 
14400.0000000000 773.3062983393 0.0572703097 0.0003978240 0.0899009405 
15625.0000000000 857.1592728627 0.0551459196 0.0002471654 0.0853904387 
17161.0000000000 877.0923230828 0.0526083862 0.0002364074 0.0844145586 
19044.0000000000 877.9694154059 0.0501442215 0.0001147995 0.0843723829 
20736.0000000000 947.2601678875 0.0483743032 0.0003928043 0.0812279272 
22801.0000000000 999.7915446872 0.0461301159 0.0002149828 0.0790651827 
24964.0000000000 1023.0414769936 0.0442155402 0.0001266450 0.0781615904 
27225.0000000000 1024.0645184706 0.0426261130 0.0001519856 0.0781225389 
29929.0000000000 1060.5228514619 0.0406701408 0.0001451344 0.0767679588 
32761.0000000000 1161.5049941025 0.0390432909 0.0001625750 0.0733549572 
36100.0000000000 1169.6599613595 0.0372856116 0.0001009150 0.0730987914 
39601.0000000000 1170.8296213208 0.0358470424 0.0001156279 0.0730622694 
43264.0000000000 1316.0753848134 0.0342972834 0.0001755574 0.0689127571 
47524.0000000000 1317.3914601982 0.0327903234 0.0001480198 0.0688783265 
52441.0000000000 1346.6804282042 0.0314257765 0.0001184656 0.0681251912 
57121.0000000000 1461.7022036840 0.0302059884 0.0001632045 0.0653898826 
63001.0000000000 1600.8843252451 0.0288931065 0.0001445474 0.0624827352 
69169.0000000000 1727.2286802828 0.0275966167 0.0001543173 0.0601540799 
75625.0000000000 1797.6822898788 0.0265034546 0.0001176837 0.0589635385 
82944.0000000000 1961.0003926735 0.0253686081 0.0001047356 0.0564548384 
90601.0000000000 2047.1186375256 0.0243932573 0.0001108781 0.0552546080 
99856.0000000000 2193.2814135627 0.0233515902 0.0000818931 0.0533817528 
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          
          


==> files/error_episodic.txt <==
iteration eb e eb_asymp 
0.0000000000 0.1979253364 0.0107077047 0.1979253364 
1.0000000000 0.1829123314 0.0004742426 0.1880290696 
2.0000000000 0.1558439424 0.0005258395 0.1786276161 
3.0000000000 0.1446174650 0.0003474005 0.1696962353 
4.0000000000 0.1312143544 0.0005177906 0.1612114235 
5.0000000000 0.0992994497 0.0007734662 0.1531508524 
6.0000000000 0.0811756497 0.0004289468 0.1454933097 
7.0000000000 0.0537520111 0.0003679378 0.1382186443 
8.0000000000 0.0364412866 0.0002855485 0.1313077120 
9.0000000000 0.0272178202 0.0005951159 0.1247423264 
10.0000000000 0.0216598916 0.0002886136 0.1185052101 
11.0000000000 0.0168010711 0.0001796073 0.1125799496 
12.0000000000 0.0165917987 0.0002433554 0.1069509521 
13.0000000000 0.0159769318 0.0003121979 0.1016034045 
14.0000000000 0.0157734199 0.0000808524 0.0965232343 
15.0000000000 0.0150338524 0.0001311634 0.0916970726 
16.0000000000 0.0135499445 0.0002201559 0.0871122190 
17.0000000000 0.0130655208 0.0000370917 0.0827566080 
18.0000000000 0.0124144427 0.0002175093 0.0786187776 
19.0000000000 0.0118185448 0.0001629364 0.0746878387 
20.0000000000 0.0112183195 0.0001134916 0.0709534468 
21.0000000000 0.0106408077 0.0005455064 0.0674057744 
22.0000000000 0.0101768321 0.0002694802 0.0640354857 
23.0000000000 0.0096935348 0.0002187803 0.0608337114 
24.0000000000 0.0092286983 0.0000347971 0.0577920259 
25.0000000000 0.0088063797 0.0000629087 0.0549024246 
26.0000000000 0.0083790943 0.0002036229 0.0521573033 
27.0000000000 0.0080064056 0.0000425366 0.0495494382 
28.0000000000 0.0076284961 0.0002291276 0.0470719663 
29.0000000000 0.0072646857 0.0000790255 0.0447183680 
30.0000000000 0.0069391604 0.0001519272 0.0424824496 
31.0000000000 0.0066055418 0.0001462128 0.0403583271 
32.0000000000 0.0062722827 0.0000505190 0.0383404107 
33.0000000000 0.0059839675 0.0000224156 0.0364233902 
34.0000000000 0.0056910735 0.0001392534 0.0346022207 
35.0000000000 0.0054105567 0.0001140642 0.0328721096 
36.0000000000 0.0051404557 0.0000874943 0.0312285042 
37.0000000000 0.0049025039 0.0000285444 0.0296670790 
38.0000000000 0.0046630689 0.0000313985 0.0281837250 
39.0000000000 0.0044219315 0.0000411015 0.0267745388 
40.0000000000 0.0042115653 0.0000354480 0.0254358118 
41.0000000000 0.0039976817 0.0000212266 0.0241640212 
42.0000000000 0.0038032007 0.0001199866 0.0229558202 
43.0000000000 0.0035958925 0.0000234685 0.0218080292 
44.0000000000 0.0034107181 0.0000277214 0.0207176277 
45.0000000000 0.0032466665 0.0000276869 0.0196817463 
46.0000000000 0.0030789612 0.0000276404 0.0186976590 
47.0000000000 0.0029133406 0.0000275758 0.0177627761 
48.0000000000 0.0027488202 0.0000209805 0.0168746372 
49.0000000000 0.0026128543 0.0000206281 0.0160309054 
50.0000000000 0.0024698997 0.0000228352 0.0152293601 
51.0000000000 0.0023296149 0.0000266777 0.0144678921 
52.0000000000 0.0022156421 0.0000212099 0.0137444975 
53.0000000000 0.0021006726 0.0000743357 0.0130572726 
54.0000000000 0.0019741656 0.0000320743 0.0124044090 
55.0000000000 0.0018727404 0.0000380849 0.0117841885 
56.0000000000 0.0017618710 0.0000234471 0.0111949791 
57.0000000000 0.0016417511 0.0000228102 0.0106352302 
58.0000000000 0.0015598632 0.0000320244 0.0101034687 
59.0000000000 0.0014683636 0.0000200925 0.0095982952 
60.0000000000 0.0013760058 0.0000246441 0.0091183805 
61.0000000000 0.0012693398 0.0000345140 0.0086624614 
62.0000000000 0.0011562498 0.0000190899 0.0082293384 
63.0000000000 0.0010897386 0.0000225199 0.0078178714 
64.0000000000 0.0010234755 0.0000217833 0.0074269779 
65.0000000000 0.0009527766 0.0000210468 0.0070556290 
66.0000000000 0.0008705289 0.0000226684 0.0067028475 
67.0000000000 0.0007842621 0.0000222089 0.0063677052 
68.0000000000 0.0006851797 0.0000214859 0.0060493199 
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        


==> files/error_examples_episodic.txt <==
e1 e5 e10 e30 e60 eb1 eb5 eb10 eb30 eb60 t 
0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.0004118699 0.0000755794 0.0000267238 0.0000062028 0.0000020149 0.1975878586 0.0880953710 0.0237291148 0.0069762904 0.0014076645 0.1509015090 
0.0002183411 0.0000485200 0.0000258037 0.0000049218 0.0000043586 0.1979247610 0.1034274967 0.0266554115 0.0069310925 0.0013939598 0.3018030180 
0.0001077638 0.0000358140 0.0000230222 0.0000032964 0.0000027260 0.1979253354 0.1136088539 0.0258613620 0.0068566721 0.0013841504 0.4524045240 
0.0002465967 0.0000346089 0.0000104946 0.0000059800 0.0000060568 0.1979253365 0.1149775920 0.0245033958 0.0067887462 0.0013654914 0.6033060331 
0.0003230287 0.0000543266 0.0000084786 0.0000139811 0.0000012117 0.1979253362 0.1076987896 0.0247635171 0.0066641514 0.0013519674 0.7539075391 
0.0003229109 0.0000753846 0.0000315589 0.0000106280 0.0000054807 0.1979253366 0.0950355103 0.0246878046 0.0065620259 0.0013292110 0.9048090481 
0.0002918030 0.0000801104 0.0000391965 0.0000032431 0.0000024169 0.1979253358 0.0820842040 0.0236962358 0.0065018312 0.0013123238 1.0554105541 
0.0002664032 0.0000598862 0.0000345697 0.0000071099 0.0000003323 0.1979253365 0.0775490805 0.0228639610 0.0063477757 0.0013018774 1.2063120631 
0.0002596342 0.0000378323 0.0000196948 0.0000069794 0.0000008350 0.1979253357 0.0837700490 0.0228456848 0.0062510462 0.0012779628 1.3569135691 
0.0002599074 0.0000187803 0.0000150476 0.0000031564 0.0000006253 0.1979253363 0.0905602229 0.0230119238 0.0063085209 0.0012823708 1.5078150782 
0.0002612058 0.0000191335 0.0000260627 0.0000004415 0.0000004802 0.1979253362 0.0948785003 0.0225615192 0.0063131502 0.0012830089 1.6584165842 
0.0002653864 0.0000320584 0.0000319276 0.0000018377 0.0000011064 0.1979253365 0.0965237044 0.0215566107 0.0062513992 0.0012772769 1.8093180932 
0.0002791654 0.0000395274 0.0000303956 0.0000002575 0.0000012901 0.1979253363 0.0956296817 0.0211149518 0.0063351205 0.0013005496 1.9599195992 
0.0003131111 0.0000516914 0.0000187386 0.0000004940 0.0000014158 0.1979253374 0.0920833997 0.0220290586 0.0064934503 0.0013119139 2.1108211082 
0.0003386564 0.0000493414 0.0000052878 0.0000069048 0.0000019752 0.1979253364 0.0855223537 0.0232619983 0.0065575276 0.0013275244 2.2614226142 
0.0003301301 0.0000516236 0.0000144358 0.0000010162 0.0000024884 0.1979253365 0.0778471782 0.0241168311 0.0066523314 0.0013508965 2.4123241232 
0.0002434341 0.0000407807 0.0000101701 0.0000129400 0.0000039159 0.1979253363 0.0830948950 0.0253037643 0.0067806181 0.0013639142 2.5629256293 
0.0000711547 0.0000311376 0.0000017317 0.0000157970 0.0000058042 0.1979253366 0.1002728923 0.0261277102 0.0068474978 0.0013824414 2.7138271383 
0.0001827104 0.0000261853 0.0000206692 0.0000046069 0.0000038472 0.1979253360 0.1173347843 0.0252788880 0.0069185104 0.0013913636 2.8644286443 
0.0003830688 0.0000495577 0.0000057393 0.0000037999 0.0000034423 0.1979253359 0.1285355078 0.0255906914 0.0069597151 0.0014003732 3.0153301533 
0.0004654463 0.0000775955 0.0000279383 0.0000159776 0.0000051619 0.1979253365 0.1307079730 0.0271572907 0.0069680121 0.0014009937 3.1659316593 
0.0004033315 0.0000711926 0.0000411399 0.0000033298 0.0000045627 0.1979253359 0.1228099647 0.0261094381 0.0069584876 0.0013998764 3.3168331683 
0.0002727977 0.0000295636 0.0000245159 0.0000017132 0.0000047660 0.1979253362 0.1063606736 0.0250085313 0.0069128486 0.0013904263 3.4674346743 
0.0002529394 0.0000308979 0.0000231013 0.0000023477 0.0000064222 0.1979253362 0.0866492474 0.0252599039 0.0068436359 0.0013811264 3.6183361834 
0.0003120980 0.0000709062 0.0000439178 0.0000016218 0.0000029771 0.1979253364 0.0776582723 0.0236586716 0.0067736105 0.0013621834 3.7689376894 
0.0003335723 0.0000833022 0.0000415436 0.0000011326 0.0000049766 0.1979253364 0.0857263725 0.0217737168 0.0066410506 0.0013496768 3.9198391984 
0.0002798532 0.0000589419 0.0000306206 0.0000031269 0.0000009937 0.1979253375 0.0917173269 0.0221767185 0.0065588924 0.0013248656 4.0704407044 
0.0001959682 0.0000306348 0.0000090355 0.0000023500 0.0000003166 0.1979253364 0.0931723265 0.0229130323 0.0064872740 0.0013123946 4.2213422134 
0.0001177185 0.0000327848 0.0000170452 0.0000034243 0.0000022107 0.1979253368 0.0920761096 0.0229665358 0.0063237136 0.0012987776 4.3719437194 
0.0000796628 0.0000473640 0.0000208440 0.0000049536 0.0000004880 0.1979253359 0.0898394062 0.0229922548 0.0062729421 0.0012779052 4.5228452285 
0.0000912920 0.0000517924 0.0000168249 0.0000047989 0.0000004699 0.1979253364 0.0866246761 0.0231705840 0.0063766505 0.0012898327 4.6734467345 
0.0001247968 0.0000507815 0.0000067783 0.0000026691 0.0000001721 0.1979253366 0.0821680432 0.0231170351 0.0064207347 0.0012995797 4.8243482435 
0.0001734268 0.0000549264 0.0000013158 0.0000034645 0.0000019953 0.1979253362 0.0777635592 0.0228217030 0.0064507411 0.0013217647 4.9749497495 
0.0002364590 0.0000597482 0.0000082260 0.0000054539 0.0000015300 0.1979253363 0.0793862832 0.0228498946 0.0066323256 0.0013630091 5.1258512585 
0.0003165431 0.0000760111 0.0000011550 0.0000048809 0.0000006394 0.1979253364 0.0887600639 0.0235919949 0.0068121385 0.0013752179 5.2764527645 
0.0003806792 0.0000820666 0.0000185927 0.0000117086 0.0000017257 0.1979253362 0.0999045482 0.0245767492 0.0068771704 0.0013968997 5.4273542735 
0.0004103053 0.0000600012 0.0000358304 0.0000107615 0.0000045650 0.1979253363 0.1078929052 0.0249209465 0.0069968407 0.0014211001 5.5779557796 
0.0003742909 0.0000444597 0.0000299002 0.0000135565 0.0000070345 0.1979253371 0.1090867907 0.0245879415 0.0071305748 0.0014365552 5.7288572886 
0.0003231753 0.0000853247 0.0000279727 0.0000111597 0.0000072844 0.1979253364 0.1021856028 0.0253791570 0.0072002469 0.0014553074 5.8794587946 
0.0003723755 0.0001225145 0.0000165872 0.0000087623 0.0000039167 0.1979253371 0.0894645367 0.0267576200 0.0072625681 0.0014642690 6.0303603036 
0.0004730989 0.0001104593 0.0000270436 0.0000014360 0.0000055395 0.1979253365 0.0764352835 0.0248474771 0.0071940073 0.0014635265 6.1809618096 
0.0004747684 0.0000900028 0.0000172314 0.0000032481 0.0000062062 0.1979253370 0.0783456042 0.0220151838 0.0070386287 0.0014274195 6.3318633186 
0.0003603406 0.0000667532 0.0000175258 0.0000089639 0.0000077597 0.1979253355 0.0932602332 0.0249886021 0.0069630877 0.0014023873 6.4824648246 
0.0001523294 0.0000466932 0.0000239232 0.0000121200 0.0000005122 0.1979253364 0.1075001495 0.0267509083 0.0069088634 0.0013908005 6.6333663337 
0.0001457482 0.0000332017 0.0000289977 0.0000020446 0.0000045821 0.1979253362 0.1150832454 0.0252662849 0.0068354597 0.0013792658 6.7839678397 
0.0002752977 0.0000391679 0.0000141655 0.0000056454 0.0000042497 0.1979253358 0.1134691154 0.0244789634 0.0067564304 0.0013600072 6.9348693487 
0.0003288116 0.0000665736 0.0000133376 0.0000057909 0.0000034320 0.1979253363 0.1040131362 0.0248587209 0.0066210225 0.0013468037 7.0854708547 
0.0003139712 0.0000812713 0.0000348485 0.0000036799 0.0000045725 0.1979253362 0.0906106338 0.0244306500 0.0065469122 0.0013209482 7.2363723637 
0.0002821079 0.0000733254 0.0000430121 0.0000041128 0.0000011651 0.1979253363 0.0791343908 0.0233544285 0.0064619765 0.0013108677 7.3869738697 
0.0002633318 0.0000537197 0.0000316218 0.0000070977 0.0000003972 0.1979253367 0.0789668416 0.0227790727 0.0062980825 0.0012936352 7.5378753788 
0.0002594503 0.0000317800 0.0000153844 0.0000069857 0.0000001365 0.1979253367 0.0861464517 0.0229277501 0.0062600957 0.0012759700 7.6884768848 
0.0002603385 0.0000159609 0.0000183169 0.0000025060 0.0000000910 0.1979253365 0.0922438194 0.0229535925 0.0063246303 0.0012855334 7.8393783938 
0.0002618757 0.0000227656 0.0000284556 0.0000004459 0.0000006272 0.1979253374 0.0956908688 0.0222644785 0.0062902873 0.0012789290 7.9899798998 
0.0002681285 0.0000339605 0.0000333842 0.0000011766 0.0000018844 0.1979253361 0.0965096292 0.0212835608 0.0062570432 0.0012827639 8.1408814088 
0.0002902741 0.0000423136 0.0000312800 0.0000039157 0.0000008890 0.1979253366 0.0947991008 0.0212803502 0.0063906297 0.0013068203 8.2914829148 
0.0003236556 0.0000480134 0.0000168921 0.0000003262 0.0000026457 0.1979253359 0.0903143807 0.0224587511 0.0065228551 0.0013140992 8.4423844238 
0.0003412926 0.0000510750 0.0000044149 0.0000013351 0.0000022319 0.1979253365 0.0828601665 0.0235567784 0.0065770002 0.0013365904 8.5929859299 
0.0003210640 0.0000486209 0.0000109462 0.0000033658 0.0000055032 0.1979253358 0.0773098976 0.0244359837 0.0066982662 0.0013546034 8.7438874389 
0.0002045827 0.0000365130 0.0000018830 0.0000157420 0.0000042386 0.1979253360 0.0880791657 0.0257133913 0.0068061599 0.0013704060 8.8944889449 
0.0000163356 0.0000253307 0.0000051789 0.0000082726 0.0000052328 0.1979253363 0.1061082308 0.0259964110 0.0068692043 0.0013856750 9.0453904539 
0.0002514931 0.0000363038 0.0000093574 0.0000079067 0.0000081704 0.1979253368 0.1217636997 0.0250551412 0.0069371982 0.0013947912 9.1959919599 
0.0004224008 0.0000655120 0.0000181798 0.0000091348 0.0000008931 0.1979253364 0.1303048780 0.0262050334 0.0069644760 0.0014010962 9.3468934689 
0.0004574568 0.0000738334 0.0000462089 0.0000136498 0.0000029915 0.1979253364 0.1292651388 0.0271271946 0.0069670922 0.0014011725 9.4974949749 
0.0003615201 0.0000660777 0.0000433398 0.0000050567 0.0000063205 0.1979253366 0.1182932971 0.0255210437 0.0069492642 0.0013973689 9.6483964840 
0.0002481831 0.0000156681 0.0000167544 0.0000057738 0.0000007798 0.1979253366 0.0999977295 0.0251213129 0.0068896093 0.0013878224 9.7989979900 
0.0002711633 0.0000502211 0.0000386421 0.0000018378 0.0000036318 0.1979253369 0.0814449062 0.0249923092 0.0068251741 0.0013755851 9.9498994990 
0.0003294070 0.0000826743 0.0000490846 0.0000081475 0.0000001423 0.1979253363 0.0796369177 0.0228775385 0.0067357013 0.0013576768 10.1008010080 
0.0003193421 0.0000773330 0.0000403781 0.0000041745 0.0000051510 0.1979253367 0.0882066413 0.0216908399 0.0066035296 0.0013432812 10.2514025140 
0.0002527974 0.0000474382 0.0000213385 0.0000041174 0.0000010012 0.1979253353 0.0925991131 0.0224878451 0.0065448938 0.0013179456 10.4023040230 
0.0001649815 0.0000279802 0.0000083552 0.0000013314 0.0000026711 0.1979253362 0.0930030180 0.0229810708 0.0064395412 0.0013106874 10.5529055291 
0.0000982789 0.0000388037 0.0000187541 0.0000030051 0.0000003009 0.1979253363 0.0914500608 0.0229488183 0.0062835463 0.0012899515 10.7038070381 
0.0000792268 0.0000498155 0.0000208594 0.0000063169 0.0000005915 0.1979253361 0.0889301006 0.0230495935 0.0062999943 0.0012788521 10.8544085441 
0.0001008591 0.0000518709 0.0000138106 0.0000039275 0.0000001524 0.1979253362 0.0853186122 0.0231932153 0.0064031818 0.0012946174 11.0053100531 
0.0001389389 0.0000519201 0.0000039856 0.0000031630 0.0000010113 0.1979253373 0.0805780581 0.0230292680 0.0064205391 0.0013027782 11.1559115591 
0.0001927966 0.0000537801 0.0000029042 0.0000029293 0.0000013776 0.1979253364 0.0772545412 0.0227625978 0.0064932957 0.0013360347 11.3068130681 
0.0002626935 0.0000644946 0.0000020054 0.0000084876 0.0000029104 0.1979253366 0.0818355133 0.0230154493 0.0067029228 0.0013698824 11.4574145741 
0.0003399138 0.0000750687 0.0000077096 0.0000083196 0.0000004348 0.1979253368 0.0924260948 0.0239265220 0.0068396523 0.0013789406 11.6083160832 
0.0003953909 0.0000738665 0.0000190663 0.0000089895 0.0000012457 0.1979253365 0.1030158735 0.0247913829 0.0069037790 0.0014070335 11.7589175892 
0.0004097994 0.0000557409 0.0000302890 0.0000082965 0.0000050355 0.1979253370 0.1091506931 0.0248321797 0.0070479369 0.0014249938 11.9098190982 
0.0003539486 0.0000540265 0.0000314864 0.0000086376 0.0000039285 0.1979253364 0.1077157067 0.0246272687 0.0071551537 0.0014438790 12.0604206042 
0.0003262269 0.0000925814 0.0000221266 0.0000087368 0.0000071129 0.1979253366 0.0985105621 0.0259537108 0.0072248027 0.0014580791 12.2113221132 
0.0004134639 0.0001225345 0.0000146256 0.0000138063 0.0000025040 0.1979253354 0.0849463126 0.0266093020 0.0072595384 0.0014673124 12.3619236192 
0.0004918537 0.0001073894 0.0000240994 0.0000074780 0.0000085362 0.1979253363 0.0743343765 0.0235777967 0.0071431796 0.0014543185 12.5128251283 
0.0004555306 0.0000848691 0.0000277876 0.0000077619 0.0000064117 0.1979253360 0.0827108804 0.0225020419 0.0070035044 0.0014165263 12.6634266343 
0.0002918684 0.0000526707 0.0000270547 0.0000015967 0.0000050546 0.1979253367 0.0982699129 0.0260129673 0.0069498330 0.0013980745 12.8143281433 
0.0001038770 0.0000397468 0.0000217430 0.0000133470 0.0000036320 0.1979253363 0.1108630871 0.0264614449 0.0068836901 0.0013879394 12.9649296493 
0.0002023911 0.0000336638 0.0000242736 0.0000047388 0.0000054312 0.1979253367 0.1155770054 0.0247842494 0.0068152883 0.0013728970 13.1158311583 
0.0003076465 0.0000534846 0.0000065896 0.0000083686 0.0000052040 0.1979253364 0.1111326158 0.0245941871 0.0067153129 0.0013560180 13.2664326643 
0.0003264165 0.0000680949 0.0000235984 0.0000100831 0.0000026570 0.1979253370 0.0998878130 0.0248462758 0.0065868851 0.0013392529 13.4173341733 
0.0003020402 0.0000796635 0.0000372307 0.0000030774 0.0000002872 0.1979253362 0.0863365649 0.0240991123 0.0065306381 0.0013153019 13.5679356794 
0.0002725180 0.0000717960 0.0000355234 0.0000051746 0.0000016338 0.1979253365 0.0774947628 0.0230720277 0.0064101757 0.0013081499 13.7188371884 
0.0002612786 0.0000465860 0.0000256905 0.0000059065 0.0000011027 0.1979253368 0.0811004071 0.0227789312 0.0062641473 0.0012849604 13.8694386944 
0.0002596067 0.0000239616 0.0000139381 0.0000049404 0.0000003688 0.1979253356 0.0883727801 0.0229942866 0.0062818385 0.0012779367 14.0203402034 
0.0002607619 0.0000161991 0.0000217545 0.0000016340 0.0000003132 0.1979253365 0.0936475336 0.0228132419 0.0063271793 0.0012859712 14.1709417094 
0.0002638327 0.0000260509 0.0000324261 0.0000008876 0.0000004721 0.1979253357 0.0962344091 0.0219264184 0.0062664267 0.0012761356 14.3218432184 
0.0002730718 0.0000402671 0.0000312094 0.0000019168 0.0000029012 0.1979253363 0.0962380834 0.0211203749 0.0062840589 0.0012910727 14.4724447244 
0.0002980095 0.0000467907 0.0000240688 0.0000002900 0.0000025514 0.1979253361 0.0936780409 0.0215862245 0.0064449989 0.0013102017 14.6233462335 
0.0003331267 0.0000469244 0.0000111755 0.0000022603 0.0000011652 0.1979253365 0.0882182969 0.0228676492 0.0065413481 0.0013188772 14.7739477395 
0.0003422453 0.0000468564 0.0000145545 0.0000011513 0.0000019659 0.1979253363 0.0801792050 0.0238188006 0.0066070155 0.0013446698 14.9248492485 
0.0002894983 0.0000387001 0.0000171832 0.0000072626 0.0000021877 0.1979253374 0.0789732118 0.0248223901 0.0067416820 0.0013582484 15.0754507545 
0.0001370038 0.0000349365 0.0000021602 0.0000182205 0.0000060042 0.1979253364 0.0937320149 0.0260149941 0.0068261863 0.0013769083 15.2263522635 
0.0000868134 0.0000255792 0.0000127848 0.0000182285 0.0000038303 0.1979253366 0.1116764401 0.0256856007 0.0068930160 0.0013881807 15.3769537695 
0.0003142606 0.0000444384 0.0000099963 0.0000097382 0.0000021075 0.1979253363 0.1254599496 0.0251284805 0.0069505566 0.0013980429 15.5278552786 
0.0004517166 0.0000741574 0.0000199537 0.0000097671 0.0000073304 0.1979253366 0.1310737446 0.0267861515 0.0069670983 0.0014010606 15.6784567846 
0.0004462653 0.0000695789 0.0000502566 0.0000023029 0.0000067947 0.1979253361 0.1267598512 0.0267595782 0.0069643622 0.0014011135 15.8293582936 
0.0003216726 0.0000399077 0.0000280964 0.0000058283 0.0000059975 0.1979253359 0.1129875387 0.0251245695 0.0069349301 0.0013940248 15.9799597996 
0.0002409684 0.0000164442 0.0000129960 0.0000020251 0.0000043929 0.1979253365 0.0934958962 0.0252669537 0.0068663598 0.0013852605 16.1308613086 
0.0002923333 0.0000613126 0.0000421316 0.0000011128 0.0000005593 0.1979253359 0.0781165917 0.0244646560 0.0068046276 0.0013689759 16.2814628146 
0.0003350173 0.0000849412 0.0000474105 0.0000066151 0.0000013479 0.1979253361 0.0825126502 0.0222161533 0.0066910979 0.0013542601 16.4323643236 
0.0003000005 0.0000701580 0.0000399896 0.0000021062 0.0000003770 0.1979253362 0.0901652857 0.0218502516 0.0065771954 0.0013347667 16.5829658297 
0.0002229907 0.0000406619 0.0000137827 0.0000030518 0.0000015276 0.1979253364 0.0930572819 0.0227381802 0.0065246231 0.0013141249 16.7338673387 
0.0001414684 0.0000294038 0.0000133510 0.0000045061 0.0000023465 0.1979253364 0.0926424784 0.0229893180 0.0063836754 0.0013066764 16.8844688447 
0.0000860710 0.0000419844 0.0000197534 0.0000049731 0.0000011023 0.1979253375 0.0907371461 0.0229536819 0.0062652999 0.0012822498 17.0353703537 
0.0000831067 0.0000501429 0.0000189800 0.0000058326 0.0000009554 0.1979253364 0.0879093034 0.0231133141 0.0063367396 0.0012833678 17.1859718597 
0.0001115630 0.0000518646 0.0000104914 0.0000032475 0.0000002430 0.1979253368 0.0838872263 0.0231785256 0.0064171409 0.0012974890 17.3368733687 
0.0001527985 0.0000524947 0.0000013422 0.0000027025 0.0000008827 0.1979253359 0.0790730388 0.0229266926 0.0064265515 0.0013094214 17.4874748747 
0.0002111914 0.0000601804 0.0000063139 0.0000057811 0.0000004058 0.1979253364 0.0776903254 0.0227619503 0.0065534026 0.0013503374 17.6383763838 
0.0002835679 0.0000677948 0.0000025451 0.0000071388 0.0000017087 0.1979253367 0.0849039823 0.0232565885 0.0067633978 0.0013730865 17.7889778898 
0.0003623736 0.0000807251 0.0000109804 0.0000127884 0.0000003742 0.1979253362 0.0960605271 0.0242554228 0.0068574679 0.0013859709 17.9398793988 
0.0004094697 0.0000748939 0.0000264466 0.0000152552 0.0000043771 0.1979253363 0.1056584446 0.0249111229 0.0069425967 0.0014151642 18.0904809048 
0.0003909638 0.0000469051 0.0000404151 0.0000127163 0.0000016963 0.1979253364 0.1095958811 0.0246977179 0.0070927016 0.0014295201 18.2413824138 
0.0003378974 0.0000656753 0.0000304144 0.0000043216 0.0000039055 0.1979253362 0.1055147419 0.0248703866 0.0071758523 0.0014503839 18.3919839198 
0.0003433613 0.0001117900 0.0000142997 0.0000110188 0.0000007815 0.1979253363 0.0943893930 0.0264675388 0.0072476022 0.0014606505 18.5428854289 
0.0004459891 0.0001163955 0.0000198307 0.0000138030 0.0000068461 0.1979253371 0.0805866280 0.0260036950 0.0072378229 0.0014679776 18.6934869349 
0.0005007039 0.0000981465 0.0000303991 0.0000013615 0.0000067100 0.1979253364 0.0749358006 0.0224836210 0.0070904906 0.0014418627 18.8443884439 
0.0004211048 0.0000701050 0.0000173395 0.0000059901 0.0000059979 0.1979253371 0.0876106473 0.0235974136 0.0069799757 0.0014085543 18.9949899499 
0.0002204835 0.0000551821 0.0000299306 0.0000029852 0.0000046029 0.1979253365 0.1029299775 0.0266163695 0.0069332921 0.0013943497 19.1458914589 
0.0001067271 0.0000355648 0.0000292051 0.0000014008 0.0000005285 0.1979253370 0.1133817794 0.0259290647 0.0068592595 0.0013846013 19.2964929649 
0.0002359997 0.0000379736 0.0000142670 0.0000086484 0.0000036908 0.1979253355 0.1150918031 0.0245188275 0.0067918298 0.0013662039 19.4473944739 
0.0003173349 0.0000607632 0.0000105099 0.0000150565 0.0000005503 0.1979253364 0.1080825774 0.0247478881 0.0066693518 0.0013524272 19.5979959800 
0.0003202855 0.0000790664 0.0000290547 0.0000081411 0.0000024750 0.1979253362 0.0955356056 0.0247105549 0.0065640290 0.0013302383 19.7488974890 
0.0002899699 0.0000754341 0.0000399972 0.0000057672 0.0000010259 0.1979253358 0.0824787931 0.0237370071 0.0065054733 0.0013125140 19.8994989950 
0.0002683251 0.0000651513 0.0000349537 0.0000093951 0.0000006354 0.1979253363 0.0774595051 0.0228795895 0.0063539901 0.0013026793 20.0504005040 
0.0002599542 0.0000399035 0.0000203053 0.0000054845 0.0000018594 0.1979253362 0.0835112691 0.0228374345 0.0062511576 0.0012784347 20.2013020130 
0.0002599271 0.0000194429 0.0000148723 0.0000040319 0.0000001624 0.1979253363 0.0903527510 0.0230137422 0.0063060623 0.0012819120 20.3519035190 
0.0002614044 0.0000189370 0.0000258408 0.0000010801 0.0000000707 0.1979253367 0.0947754099 0.0225896810 0.0063151536 0.0012834098 20.5028050281 
0.0002659831 0.0000306923 0.0000317909 0.0000005174 0.0000012660 0.1979253367 0.0965090620 0.0215921162 0.0062520318 0.0012769140 20.6534065341 
0.0002813374 0.0000438050 0.0000295578 0.0000017996 0.0000033434 0.1979253364 0.0957022983 0.0211067036 0.0063295310 0.0012997214 20.8043080431 
0.0003067544 0.0000453459 0.0000213753 0.0000011294 0.0000003251 0.1979253374 0.0922629916 0.0219812260 0.0064892751 0.0013117557 20.9549095491 
0.0003413257 0.0000543654 0.0000056646 0.0000079789 0.0000036921 0.1979253361 0.0857957459 0.0232273519 0.0065558739 0.0013265855 21.1058110581 
0.0003402596 0.0000431553 0.0000184038 0.0000030000 0.0000059601 0.1979253366 0.0780220445 0.0240845312 0.0066473057 0.0013503926 21.2564125641 
0.0002534339 0.0000362102 0.0000060582 0.0000119850 0.0000055506 0.1979253359 0.0826208466 0.0252571691 0.0067773898 0.0013632827 21.4073140731 
0.0000695970 0.0000267311 0.0000019824 0.0000135016 0.0000030579 0.1979253365 0.0996058916 0.0261286693 0.0068452281 0.0013819815 21.5579155792 
0.0001648985 0.0000287501 0.0000129913 0.0000047903 0.0000051008 0.1979253357 0.1168222569 0.0253144554 0.0069162303 0.0013910228 21.7088170882 
0.0003854108 0.0000561589 0.0000086311 0.0000041702 0.0000040168 0.1979253360 0.1282749484 0.0255290892 0.0069590005 0.0014002138 21.8594185942 
0.0004634996 0.0000833606 0.0000410710 0.0000155108 0.0000031225 0.1979253363 0.1307996743 0.0271391406 0.0069680128 0.0014009865 22.0103201032 
0.0004071384 0.0000640284 0.0000416445 0.0000040283 0.0000089800 0.1979253368 0.1232648974 0.0261801128 0.0069592635 0.0014000778 22.1609216092 
0.0002812333 0.0000359675 0.0000177675 0.0000023847 0.0000070885 0.1979253364 0.1070222797 0.0250059480 0.0069151979 0.0013907401 22.3118231182 
0.0002480997 0.0000367140 0.0000282225 0.0000020125 0.0000018647 0.1979253364 0.0873091271 0.0252733695 0.0068457880 0.0013816433 22.4624246242 
0.0003142037 0.0000697111 0.0000504942 0.0000010027 0.0000064836 0.1979253366 0.0775570378 0.0237417099 0.0067770800 0.0013627612 22.6133261333 
0.0003268054 0.0000774759 0.0000441879 0.0000011966 0.0000034279 0.1979253366 0.0854171605 0.0218017011 0.0066458670 0.0013502451 22.7639276393 
0.0002780573 0.0000586706 0.0000273703 0.0000043593 0.0000013585 0.1979253369 0.0915958569 0.0221427298 0.0065603540 0.0013257520 22.9148291483 
0.0001939594 0.0000345688 0.0000104419 0.0000024930 0.0000006736 0.1979253363 0.0931767176 0.0229003758 0.0064918691 0.0013125267 23.0654306543 
0.0001178346 0.0000323437 0.0000169396 0.0000013908 0.0000018023 0.1979253367 0.0921366878 0.0229690765 0.0063289655 0.0012996629 23.2163321633 
0.0000797749 0.0000451015 0.0000209550 0.0000048281 0.0000015111 0.1979253353 0.0899358084 0.0229868860 0.0062709326 0.0012780865 23.3669336693 
0.0000905482 0.0000512803 0.0000168653 0.0000046421 0.0000003109 0.1979253362 0.0867551562 0.0231662996 0.0063731838 0.0012892322 23.5178351784 
0.0001241386 0.0000517789 0.0000073722 0.0000026559 0.0000007723 0.1979253363 0.0823468355 0.0231252589 0.0064207291 0.0012993471 23.6684366844 
0.0001697548 0.0000516402 0.0000013803 0.0000027839 0.0000007614 0.1979253361 0.0778619543 0.0228304745 0.0064474101 0.0013203801 23.8193381934 
0.0002347325 0.0000639301 0.0000068556 0.0000031273 0.0000018214 0.1979253362 0.0791597900 0.0228363437 0.0066241075 0.0013619528 23.9699396994 
0.0003100463 0.0000719245 0.0000037247 0.0000075275 0.0000015297 0.1979253372 0.0883772990 0.0235576348 0.0068083587 0.0013749728 24.1208412084 
0.0003834269 0.0000799940 0.0000199069 0.0000080075 0.0000001232 0.1979253364 0.0995295204 0.0245474838 0.0068748322 0.0013957183 24.2714427144 
0.0004147864 0.0000617448 0.0000298907 0.0000128047 0.0000009890 0.1979253366 0.1077149176 0.0249254546 0.0069913659 0.0014206427 24.4223442234 
0.0003805982 0.0000427573 0.0000336267 0.0000120430 0.0000015515 0.1979253368 0.1091875768 0.0245936374 0.0071273088 0.0014357563 24.5729457295 
0.0003244323 0.0000763309 0.0000248693 0.0000108648 0.0000025303 0.1979253365 0.1025413549 0.0253219147 0.0071977530 0.0014549410 24.7238472385 
0.0003743590 0.0001131305 0.0000147192 0.0000089675 0.0000031223 0.1979253370 0.0899738690 0.0267476633 0.0072618194 0.0014638783 24.8744487445 
0.0004758899 0.0001125478 0.0000216196 0.0000036587 0.0000084269 0.1979253364 0.0767752987 0.0249752036 0.0071989261 0.0014642261 25.0253502535 
0.0004809065 0.0000863906 0.0000231831 0.0000017541 0.0000042559 0.1979253367 0.0779104569 0.0220139092 0.0070433446 0.0014288129 25.1759517595 
0.0003612655 0.0000661714 0.0000286741 0.0000031238 0.0000046195 0.1979253354 0.0927184491 0.0248614610 0.0069644861 0.0014028965 25.3268532685 
0.0001553000 0.0000406905 0.0000308798 0.0000071882 0.0000023103 0.1979253363 0.1070725575 0.0267614765 0.0069115876 0.0013911338 25.4774547745 
0.0001439788 0.0000348588 0.0000257312 0.0000008472 0.0000010479 0.1979253360 0.1149722561 0.0253268042 0.0068376080 0.0013798664 25.6283562836 
0.0002800015 0.0000430187 0.0000092462 0.0000035833 0.0000046282 0.1979253367 0.1136829920 0.0244729185 0.0067605526 0.0013605449 25.7789577896 
0.0003222630 0.0000613472 0.0000165174 0.0000066476 0.0000053845 0.1979253363 0.1044292652 0.0248530819 0.0066252751 0.0013474653 25.9298592986 
0.0003123388 0.0000760840 0.0000325850 0.0000037297 0.0000020132 0.1979253367 0.0911073505 0.0244641837 0.0065485196 0.0013217743 26.0804608046 
0.0002820047 0.0000740051 0.0000400681 0.0000040524 0.0000033295 0.1979253364 0.0793950031 0.0233886529 0.0064668650 0.0013110438 26.2313623136 
0.0002635097 0.0000567810 0.0000315252 0.0000061067 0.0000017263 0.1979253370 0.0787604231 0.0227840468 0.0063030576 0.0012946361 26.3819638196 
0.0002594631 0.0000311556 0.0000159006 0.0000065341 0.0000005980 0.1979253363 0.0858987269 0.0229191415 0.0062583714 0.0012759750 26.5328653287 
0.0002602825 0.0000161070 0.0000178900 0.0000024909 0.0000002712 0.1979253365 0.0920674575 0.0229641867 0.0063234217 0.0012852902 26.6834668347 
0.0002622261 0.0000221574 0.0000280280 0.0000006496 0.0000002447 0.1979253369 0.0956171608 0.0222986580 0.0062929452 0.0012793500 26.8343683437 
0.0002693738 0.0000354717 0.0000343588 0.0000004369 0.0000015748 0.1979253356 0.0965241224 0.0213098233 0.0062553354 0.0012819618 26.9849698497 
0.0002858858 0.0000465233 0.0000312157 0.0000039140 0.0000011322 0.1979253365 0.0949010255 0.0212554350 0.0063845948 0.0013062917 27.1358713587 
0.0003201799 0.0000517288 0.0000176620 0.0000007920 0.0000025787 0.1979253357 0.0905306870 0.0224104536 0.0065201716 0.0013137461 27.2864728647 
0.0003481455 0.0000476679 0.0000033535 0.0000019280 0.0000019185 0.1979253363 0.0831502696 0.0235275022 0.0065744833 0.0013356363 27.4373743737 
0.0003203938 0.0000456083 0.0000123989 0.0000033051 0.0000036809 0.1979253361 0.0772655109 0.0243965619 0.0066930701 0.0013542222 27.5879758798 
0.0002026987 0.0000345729 0.0000119674 0.0000153515 0.0000013564 0.1979253365 0.0875086152 0.0256733223 0.0068037813 0.0013696853 27.7388773888 
0.0000153409 0.0000279997 0.0000122762 0.0000081954 0.0000059874 0.1979253363 0.1054583952 0.0260217197 0.0068666103 0.0013853688 27.8894788948 
0.0002378850 0.0000300603 0.0000175771 0.0000130833 0.0000033519 0.1979253373 0.1213245123 0.0250669272 0.0069354546 0.0013944171 28.0403804038 
0.0004198349 0.0000689988 0.0000118650 0.0000105101 0.0000010543 0.1979253364 0.1301541684 0.0261331109 0.0069640589 0.0014010666 28.1909819098 
0.0004638490 0.0000754786 0.0000396751 0.0000128928 0.0000066375 0.1979253365 0.1294694777 0.0271475425 0.0069672708 0.0014011521 28.3418834188 
0.0003743720 0.0000584194 0.0000417797 0.0000030550 0.0000017579 0.1979253364 0.1188459796 0.0255808453 0.0069505438 0.0013977099 28.4924849248 
0.0002517028 0.0000106640 0.0000128574 0.0000070124 0.0000051046 0.1979253366 0.1006876117 0.0251044411 0.0068921442 0.0013880804 28.6433864339 
0.0002708227 0.0000481036 0.0000306591 0.0000018024 0.0000078215 0.1979253361 0.0819601258 0.0250361536 0.0068272744 0.0013762881 28.7939879399 
0.0003275158 0.0000752469 0.0000437151 0.0000073387 0.0000015110 0.1979253359 0.0793465546 0.0229624366 0.0067403938 0.0013581063 28.9448894489 
0.0003174799 0.0000775239 0.0000380315 0.0000054695 0.0000032642 0.1979253365 0.0879514183 0.0216863077 0.0066072375 0.0013441274 29.0954909549 
0.0002536479 0.0000538474 0.0000188807 0.0000024151 0.0000028029 0.1979253358 0.0925225415 0.0224549314 0.0065466357 0.0013185729 29.2463924639 
0.0001705362 0.0000289885 0.0000088206 0.0000013431 0.0000017661 0.1979253361 0.0930328120 0.0229769301 0.0064454876 0.0013109668 29.3969939699 
0.0001018336 0.0000358122 0.0000194749 0.0000050408 0.0000013622 0.1979253362 0.0915251024 0.0229499177 0.0062870740 0.0012909418 29.5478954790 
0.0000788894 0.0000484737 0.0000211226 0.0000058246 0.0000012813 0.1979253364 0.0890381749 0.0230424776 0.0062962584 0.0012785322 29.6984969850 
0.0000996804 0.0000518891 0.0000141046 0.0000040350 0.0000002024 0.1979253364 0.0854722197 0.0231924352 0.0064008127 0.0012941745 29.8493984940 
0.0001365384 0.0000511219 0.0000032081 0.0000027833 0.0000010335 0.1979253363 0.0807565039 0.0230402814 0.0064204263 0.0013022761 30.0000000000 


==> files/gain_asymptotics.txt <==
eb_inv lambda lambda_asymp lambda_gain 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1256690816 6.0445000000 5.1703587348 0.5255050250 
0.1590699126 6.1040000000 5.2646354113 0.6223579299 
0.1590699126 6.1040000000 5.2646354113 0.6223579299 
0.1590699126 6.1040000000 5.2646354113 0.6223579299 
0.1590699126 6.1040000000 5.2646354113 0.6223579299 
0.2019844003 6.2325000000 5.3601740756 0.7593949473 
0.2019844003 6.2325000000 5.3601740756 0.7593949473 
0.2019844003 6.2325000000 5.3601740756 0.7593949473 
0.2019844003 6.2325000000 5.3601740756 0.7593949473 
0.2595621479 6.4205000000 5.4604963543 0.9452309347 
0.2595621479 6.4205000000 5.4604963543 0.9452309347 
0.2595621479 6.4205000000 5.4604963543 0.9452309347 
0.2595621479 6.4205000000 5.4604963543 0.9452309347 
0.3745535842 6.6145000000 5.6071918383 1.3257591557 
0.3745535842 6.6145000000 5.6071918383 1.3257591557 
0.3745535842 6.6145000000 5.6071918383 1.3257591557 
0.6109014119 6.8340000000 5.8028721247 2.1374234835 
0.6109014119 6.8340000000 5.8028721247 2.1374234835 
0.9121594765 7.0575000000 5.9632238242 3.1823323079 
0.9121594765 7.0575000000 5.9632238242 3.1823323079 
1.2772967320 7.2440000000 6.0978983666 4.4634660574 
1.2772967320 7.2440000000 6.0978983666 4.4634660574 
1.2772967320 7.2440000000 6.0978983666 4.4634660574 
1.7192260346 7.4065000000 6.2167496839 6.0160778841 
2.0780808591 7.4985000000 6.2925779216 7.2680775384 
2.0780808591 7.4985000000 6.2925779216 7.2680775384 
2.2866393967 7.5415000000 6.3308332909 7.9489893645 
2.2866393967 7.5415000000 6.3308332909 7.9489893645 
2.4671100340 7.5750000000 6.3612189756 8.6076164363 
2.6292045504 7.6085000000 6.3866725392 9.1371582958 
2.6292045504 7.6085000000 6.3866725392 9.1371582958 
2.7851137161 7.6365000000 6.4097154817 9.6992776502 
2.9447330260 7.6600000000 6.4320072639 10.2959786720 
3.0915625073 7.6790000000 6.4514706516 10.7140366929 
3.2557760213 7.7070000000 6.4721722625 11.3731658438 
3.2557760213 7.7070000000 6.4721722625 11.3731658438 
3.4054516021 7.7260000000 6.4901510240 11.8349619835 
3.5563554202 7.7445000000 6.5074945048 12.4386639872 
3.7187943195 7.7630000000 6.5253598032 12.9437236241 
3.8796148258 7.7865000000 6.5422943508 13.4692907076 
4.1812201503 7.8185000000 6.5722412424 14.5853117627 
4.3184343425 7.8280000000 6.5851571663 15.0272612945 
4.4813503238 7.8465000000 6.5999697650 15.6374283623 
4.6332525901 7.8600000000 6.6133036499 16.1112580791 
4.9219646884 7.8965000000 6.6374831111 17.1024251025 
5.0720860973 7.9105000000 6.6495008768 17.6206456856 
5.3578815645 7.9240000000 6.6714274666 18.7046704618 
5.5181591213 7.9420000000 6.6832177249 19.2714406815 
5.7976256929 7.9650000000 6.7029793882 20.2544778362 
6.0869713615 7.9785000000 6.7224602579 21.2876597653 
6.2380231411 7.9965000000 6.7322653312 21.7155417266 
6.5352586096 8.0100000000 6.7508847677 22.8232525980 
6.8324494147 8.0415000000 6.7686732941 23.7499681748 
7.1016639699 8.0460000000 6.7841316474 24.7143121200 
7.3894138850 8.0640000000 6.8000193680 25.7178122965 
7.8148279408 8.0905000000 6.8224091788 27.2999759821 
8.1325985628 8.1085000000 6.8383521996 28.4084644799 
8.4202697774 8.1220000000 6.8522567471 29.2692693621 
8.8232805786 8.1395000000 6.8709574994 30.7622962586 
9.2467960055 8.1660000000 6.8897108455 32.3314825320 
9.6937739087 8.1840000000 6.9085935257 33.6442703720 
10.0658139971 8.2100000000 6.9236579719 35.0103626626 
10.5150432596 8.2145000000 6.9411227693 36.4319237783 
10.9488474369 8.2450000000 6.9572936775 38.2903180355 
11.3659372827 8.2495000000 6.9722483700 39.4505529623 
11.8904111649 8.2670000000 6.9902929163 41.4629276453 
12.4672064267 8.2975000000 7.0092406844 43.5779536618 
13.0079535069 8.3065000000 7.0262243914 45.3473933281 
13.5430730253 8.3235000000 7.0423500803 47.1886793402 
14.1280477268 8.3410000000 7.0592648088 49.1047289481 
14.7567166865 8.3625000000 7.0766793391 51.6095636318 
15.3189304354 8.3755000000 7.0916357388 53.1733850195 
15.9721525110 8.4055000000 7.1083386951 55.3324376765 
16.6698461500 8.4225000000 7.1254405870 58.1549480946 
17.4610545236 8.4310000000 7.1439891781 60.5162721885 
18.1337079233 8.4440000000 7.1591090090 62.9734755096 
19.0083762807 8.4655000000 7.1779518956 66.1857556504 
19.9424773093 8.4865000000 7.1971407980 69.5618943620 
20.6721324101 8.4995000000 7.2115146131 71.6696893231 
21.6778124428 8.5335000000 7.2305157078 75.3255637661 
22.6164827006 8.5375000000 7.2474715854 78.3840837105 
23.4597979769 8.5545000000 7.2621152927 81.5667918293 
24.5880633603 8.5710000000 7.2809044384 85.7275179670 
25.6125950801 8.5880000000 7.2972336903 89.2083989638 
26.8199972577 8.6090000000 7.3156591102 93.7589238643 
27.8963042085 8.6300000000 7.3313976858 97.5659121465 
29.1568281724 8.6465000000 7.3490756512 101.5274794189 
30.4968019767 8.6635000000 7.3670487300 105.6499022085 
31.8210116001 8.6800000000 7.3840507255 111.0391090133 
33.1060181447 8.6965000000 7.3998860332 115.5477421060 
34.6103317260 8.7255000000 7.4176608969 120.2394437820 
36.2363260882 8.7380000000 7.4360248395 126.3728638333 
37.7309304117 8.7505000000 7.4521920774 131.5041088601 
39.4187965198 8.7750000000 7.4696971086 136.8437030113 
40.9949351798 8.7790000000 7.4853794107 142.4001060968 
42.8236361360 8.8080000000 7.5028360785 149.6639426431 
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        


==> files/gain_episodic.txt <==
eb_inv lambda lambda_asymp lambda_gain 
5.0524102582 47.0995000000 55.3941518096 17.6206456856 
5.4670999611 48.4600000000 55.6568318530 19.0806343381 
6.4166754554 48.9840000000 56.1901374720 22.3735443565 
6.9147941453 49.6430000000 56.4390984406 23.9874678565 
7.6211174053 50.1085000000 56.7629735902 26.4970877269 
10.0705492652 51.6150000000 57.6910187823 35.0103626626 
12.3189651568 52.4185000000 58.3620960587 42.7192958159 
18.6039550779 54.1610000001 59.7348360750 64.8816347911 
27.4414021718 55.7245000001 61.0291361607 95.6434782340 
36.7406350351 56.7975000001 62.0009316028 127.6365924716 
46.1682828087 57.8105000001 62.7615358333 160.4600038433 
59.5200146021 58.8060000001 63.6074210774 207.8368332778 
60.2707408064 58.8845000001 63.6491597071 209.9152016106 
62.5902403951 58.9635000001 63.7749091745 218.4386005559 
63.3977922820 59.0030000001 63.8175986992 220.6229865615 
66.5165505326 59.1600000001 63.9775111536 231.8769761592 
73.8010405261 59.5510000001 64.3235715265 256.1364382389 
76.5373240577 59.7460000001 64.4448024650 266.5366047385 
80.5513406086 59.9010000001 64.6150195264 280.1326502997 
84.6127855916 60.0945000001 64.7788243324 294.4222308261 
89.1399105508 60.2490000001 64.9523898563 309.4407235711 
93.9778282068 60.4795000001 65.1283860847 328.4775634873 
98.2624055555 60.6330000001 65.2768462216 341.8150697599 
103.1615422632 60.8240000001 65.4388661166 359.2510735933 
108.3576428916 60.9765000001 65.6025060905 377.5764888558 
113.5540410373 61.2045000001 65.7584885908 396.8366844689 
119.3446407733 61.3185000001 65.9241114429 417.0793436252 
124.8999924447 61.5075000001 66.0756194776 434.0144374645 
131.0874371372 61.6960000001 66.2366289835 456.1535356637 
137.6522035331 61.8835000001 66.3993516982 479.4219503712 
144.1096532760 62.0335000001 66.5520130546 503.8772880787 
151.3880355505 62.2205000001 66.7160882205 529.5800937878 
159.4315893110 62.4070000001 66.8884776938 556.5940009039 
167.1132070620 62.5555000001 67.0451759930 579.1939492825 
175.7137729631 62.7405000001 67.2122917494 608.7386616531 
184.8238631835 62.9255000001 67.3806129246 646.1883557946 
194.5352803161 63.1095000001 67.5511430762 679.1504561977 
203.9774001609 63.2935000001 67.7089706499 706.7266881127 
214.4510443630 63.4765000001 67.8757113314 750.2046203991 
226.1455202069 63.6590000001 68.0525250270 788.4725956709 
237.4414113603 63.8410000001 68.2148366104 828.6926222786 
250.1449795227 63.9865000001 68.3883954240 870.9642744585 
262.9364240261 64.1675000001 68.5544678565 915.3922057339 
278.0950773493 64.3845000001 68.7411169900 971.7072720897 
293.1933873182 64.5645000001 68.9171719462 1021.2741087215 
308.0082283710 64.7440000001 69.0813212387 1073.3693521732 
324.7848635215 64.9230000001 69.2579328058 1128.1219766034 
343.2485660626 65.1015000001 69.4420547075 1197.5242105003 
363.7924436120 65.3150000001 69.6356230388 1271.1960802786 
382.7232194943 65.4925000001 69.8045491712 1336.0398560206 
404.8747412815 65.6695000001 69.9919138691 1404.1913160118 
429.2554911825 65.8815000001 70.1866341330 1490.5773772455 
451.3364378530 66.0575000001 70.3536694343 1566.6118039367 
476.0380015852 66.2330000001 70.5311072954 1662.9899980482 
506.5431309867 66.4430000001 70.7379395518 1765.2973931760 
533.9768316370 66.6175000001 70.9135736637 1855.3453016433 
567.5784374646 66.8260000001 71.1167919222 1969.4864240173 
609.1057128276 67.0690000001 71.3519328170 2111.5560206838 
641.0818446167 67.2420000001 71.5223132478 2241.4592650787 
681.0302526624 67.4485000001 71.7236104077 2379.3541766323 
726.7411396077 67.6550000001 71.9399392574 2525.7324039119 
787.8110925359 67.9290000001 72.2086302417 2735.0062701981 
864.8650387037 68.2360000001 72.5193696556 3021.1484391992 
917.6512275311 68.4395000001 72.7166519153 3207.0099461667 
977.0629525888 68.6430000001 72.9255551116 3404.3056810338 
1049.5639690070 68.8790000001 73.1639131973 3649.8764700150 
1148.7269302136 69.1820000001 73.4645439379 3991.8161423726 
1275.0838568969 69.5165000001 73.8120548611 4453.5429157528 
1459.4710977340 69.9495000001 74.2618118595 5068.5472665395 
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        


==> files/lin_kern_vis.txt <==
line5_1 line5_2 line1_1 line1_2 line4_1 line4_2 line2_1 line2_2 line3_1 line3_2 line6_1 line6_2 xr 
0.000000 0.500000 0.514241 -0.238800 -0.585131 0.106591 -0.461834 -0.223628 0.495371 -0.268855 0.306039 1.050000 0.5000000000 
0.031712 0.498993 0.522239 -0.228072 -0.590970 0.085006 -0.452355 -0.218577 0.516716 -0.242392 -0.306437 1.050000 0.0000000000 
0.063296 0.495977 0.524049 -0.225107 -0.598953 0.036963 -0.455359 0.209926 0.536896 -0.215604 -0.306437 -1.050000   
0.094626 0.490964 0.532711 -0.203590 -0.600115 0.005417 -0.458444 0.221983 0.547509 -0.197110 0.306039 -1.050000   
0.125574 0.483974 0.543006 -0.173112 -0.597674 -0.044929 -0.509649 0.246452 0.567095 -0.157891 0.306039 1.050000   
0.156017 0.475036 0.547197 -0.159542 -0.595463 -0.062623 -0.513515 0.245864 0.574415 -0.138994       
0.185831 0.464184 0.554434 -0.134149 -0.587539 -0.099802 -0.519935 0.233436 0.581478 -0.116118       
0.214897 0.451463 0.557843 -0.115068 -0.576422 -0.133405 -0.533341 0.201807 0.592335 -0.080311       
0.243098 0.436925 0.565694 -0.068915 -0.566325 -0.161001 -0.541633 0.178070 0.599399 -0.030995       
0.270320 0.420627 0.567498 -0.057286 -0.549807 -0.192181 -0.543889 0.171441 0.598830 0.035639       
0.296454 0.402635 0.569842 -0.020237 -0.548554 -0.194541 -0.549480 0.150233 0.592010 0.081216       
0.321394 0.383022 0.569846 -0.003780 -0.542408 -0.204382 -0.557058 0.118235 0.586748 0.101506       
0.345040 0.361867 0.569679 0.025482 -0.524829 -0.232009 -0.564940 0.074510 0.577961 0.130059       
0.367296 0.339255 0.568297 0.047047 -0.502535 -0.261785 -0.567148 0.060357 0.574336 0.141354       
0.388073 0.315276 0.567779 0.053029 -0.456862 -0.306914 -0.567631 0.054596 0.563353 0.166032       
0.407288 0.290028 0.566607 0.064806 -0.451826 -0.311560 -0.568956 0.030905 0.543932 0.201165       
0.424863 0.263613 0.562488 0.093258 -0.430072 -0.328543 -0.570209 0.003692 0.536810 0.213567       
0.440727 0.236136 0.554912 0.131087 -0.410217 -0.343379 -0.570418 -0.005143 0.526801 0.229089       
0.454816 0.207708 0.553816 0.136428 -0.379305 -0.362451 -0.569869 -0.021440 0.510104 0.250791       
0.467074 0.178443 0.548118 0.156594 -0.374014 -0.365211 -0.568689 -0.038958 0.480853 0.284906       
0.477451 0.148460 0.538272 0.186530 -0.306437 -0.397378 -0.566817 -0.061524 0.419308 0.336599       
0.485906 0.117879 0.532537 0.203823 -0.313554 0.390324 -0.557943 -0.118174 0.391074 0.355383       
0.492404 0.086824 0.518725 0.237013 -0.323444 0.390250 -0.557812 -0.118732 0.383611 0.359806       
0.496919 0.055419 0.517006 0.240987 -0.341934 0.381979 -0.547177 -0.158632 0.362167 0.372210       
0.499434 0.023791 0.511181 0.243813 -0.389095 0.356824 -0.544974 -0.166094 0.354277 0.375955       
0.499937 -0.007933 0.493090 0.237993 -0.422285 0.335250 -0.537961 -0.187995 0.306039 0.396667       
0.498427 -0.039625 0.481676 0.233284 -0.470719 0.295427 -0.527843 -0.216007 0.309335 -0.393819       
0.494911 -0.071157 0.469801 0.227270 -0.497341 0.267493 -0.517075 -0.235631 0.345783 -0.379444       
0.489401 -0.102403 0.460983 0.221595 -0.519942 0.239798 -0.510123 -0.242886 0.420672 -0.336470       
0.481921 -0.133237 0.458321 0.218422 -0.532899 0.221295 -0.505143 -0.242666 0.448007 -0.315367       
0.472500 -0.163534 0.453032 0.211876 -0.541885 0.204029 -0.461834 -0.223628 0.495371 -0.268855       
0.461177 -0.193173 0.451781 -0.217902 -0.565903 0.155885               
0.447997 -0.222033 0.454163 -0.219575 -0.578656 0.129600               
0.433013 -0.250000 0.502771 -0.243323 -0.585131 0.106591               
0.416285 -0.276960 0.504987 -0.243616                   
0.397881 -0.302805 0.514241 -0.238800                   
0.377875 -0.327430                       
0.356347 -0.350737                       
0.333385 -0.372632                       
0.309079 -0.393027                       
0.283530 -0.411838                       
0.256839 -0.428992                       
0.229113 -0.444418                       
0.200465 -0.458054                       
0.171010 -0.469846                       
0.140866 -0.479746                       
0.110155 -0.487715                       
0.079001 -0.493719                       
0.047528 -0.497736                       
0.015864 -0.499748                       
-0.015864 -0.499748                       
-0.047528 -0.497736                       
-0.079001 -0.493719                       
-0.110155 -0.487715                       
-0.140866 -0.479746                       
-0.171010 -0.469846                       
-0.200465 -0.458054                       
-0.229113 -0.444418                       
-0.256839 -0.428992                       
-0.283530 -0.411838                       
-0.309079 -0.393027                       
-0.333385 -0.372632                       
-0.356347 -0.350737                       
-0.377875 -0.327430                       
-0.397881 -0.302805                       
-0.416285 -0.276960                       
-0.433013 -0.250000                       
-0.447997 -0.222033                       
-0.461177 -0.193173                       
-0.472500 -0.163534                       
-0.481921 -0.133237                       
-0.489401 -0.102403                       
-0.494911 -0.071157                       
-0.498427 -0.039625                       
-0.499937 -0.007933                       
-0.499434 0.023791                       
-0.496919 0.055419                       
-0.492404 0.086824                       
-0.485906 0.117879                       
-0.477451 0.148460                       
-0.467074 0.178443                       
-0.454816 0.207708                       
-0.440727 0.236136                       
-0.424863 0.263613                       
-0.407288 0.290028                       
-0.388073 0.315276                       
-0.367296 0.339255                       
-0.345040 0.361867                       
-0.321394 0.383022                       
-0.296454 0.402635                       
-0.270320 0.420627                       
-0.243098 0.436925                       
-0.214897 0.451463                       
-0.185831 0.464184                       
-0.156017 0.475036                       
-0.125574 0.483974                       
-0.094626 0.490964                       
-0.063296 0.495977                       
-0.031712 0.498993                       
-0.000000 0.500000                       
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          
                          

